Pegasus: Sound Continuous Invariant Generation

Continuous invariants are an important component in deductive verification of hybrid and continuous systems. Just like discrete invariants are used to reason about correctness in discrete systems without having to unroll their loops, continuous invariants are used to reason about differential equations without having to solve them. Automatic generation of continuous invariants remains one of the biggest practical challenges to the automation of formal proofs of safety for hybrid systems. There are at present many disparate methods available for generating continuous invariants; however, this wealth of diverse techniques presents a number of challenges, with different methods having different strengths and weaknesses. To address some of these challenges, we develop Pegasus: an automatic continuous invariant generator which allows for combinations of various methods, and integrate it with the KeYmaera X theorem prover for hybrid systems. We describe some of the architectural aspects of this integration, comment on its methods and challenges, and present an experimental evaluation on a suite of benchmarks.

==> benchmarks_fmsd/20200905/all_proofhints_invgen_barrier_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,45,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,proved,300,10424,0,9868,556,1606,,,10424,2,1,10308,,9868,3,9688,,556,5,271
Arrowsmith Place Fig_3_11 page 83,proved,300,14739,0,14164,575,1601,,,14739,26,2,20732,,14164,28,19524,,575,7,627
Arrowsmith Place Fig_3_5e page 79,unfinished (gen),300,42425,42425,-1,-1,0,,,NA,200,3,31252,,NA,200,29392,,NA,200,1007
Ben Sassi Girard 20104 Moore-Greitzer Jet,proved,300,17271,0,16285,986,1045,,,17271,34,4,41841,,16285,34,39322,,986,30,1510
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,proved,300,12963,0,11984,979,1609,,,12963,15,5,53349,,11984,14,49958,,979,29,2066
Bhatia Szego Ex_2_4 page 68,unfinished (gen),300,327,327,-1,-1,0,,,NA,200,6,64863,,NA,200,60824,,NA,200,2637
Collin Goriely page 60,unfinished (gen),300,54204,54204,-1,-1,0,,,NA,200,7,76686,,NA,200,71761,,NA,200,3212
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,57104,57104,-1,-1,0,,,NA,200,8,88752,,NA,200,82728,,NA,200,3802
Dai Gan Xia Zhan JSC14 Ex. 5,proved,300,20936,0,19480,1456,1853,,,20936,38,9,100887,,19480,39,94073,,1456,41,4393
Darboux Christoffel Int Goriely page 58,unfinished (gen),300,79,79,-1,-1,0,,,NA,200,10,113098,,NA,200,105503,,NA,200,4997
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,proved,300,16018,0,14744,1273,1748,,,16018,31,11,125729,,14744,29,116962,,1273,38,5606
Dumortier Llibre Artes Ex. 10_11,unfinished (gen),300,135,135,-1,-1,0,,,NA,200,12,138461,,NA,200,128461,,NA,200,6217
Dumortier Llibre Artes Ex. 10_11b,proved,300,16649,0,15814,835,1904,,,16649,32,13,151277,,15814,33,140080,,835,22,6837
Dumortier Llibre Artes Ex. 10_15_i,unfinished (gen),300,94524,94524,-1,-1,0,,,NA,200,14,164123,,NA,200,152064,,NA,200,7460
Dumortier Llibre Artes Ex. 10_15_ii,unfinished (gen),300,88777,88777,-1,-1,0,,,NA,200,15,177086,,NA,200,164341,,NA,200,8128
Dumortier Llibre Artes Ex. 10_9,unfinished (gen),300,63827,63827,-1,-1,0,,,NA,200,16,190081,,NA,200,176698,,NA,200,8804
Dumortier Llibre Artes Ex. 1_11a,unfinished (gen),300,120326,120326,-1,-1,0,,,NA,200,17,203208,,NA,200,189089,,NA,200,9485
Dumortier Llibre Artes Ex. 1_9a,unfinished (gen),300,120327,120327,-1,-1,0,,,NA,200,18,216355,,NA,200,201535,,NA,200,10197
Dumortier Llibre Artes Ex. 5_2,unfinished (gen),300,120114,120114,-1,-1,0,,,NA,200,19,229728,,NA,200,214110,,NA,200,10949
Dumortier Llibre Artes Ex. 5_2_ii,unfinished (gen),300,302,302,-1,-1,0,,,NA,200,20,243476,,NA,200,227067,,NA,200,12529
Fitzhugh Nagumo Ben Sassi Girard 2,proved,300,12211,0,11499,712,1679,,,12211,10,21,257329,,11499,12,240311,,712,18,12529
Forsman Phd Ex 6_1 page 99,unfinished (gen),300,130,130,-1,-1,0,,,NA,200,22,271258,,NA,200,253556,,NA,200,13364
Forsman Phd Ex 6_14 page 119,proved,300,12995,0,12391,604,1491,,,12995,16,23,285194,,12391,17,267112,,604,10,14223
Hamiltonian System 1,unfinished (gen),300,37121,37121,-1,-1,0,,,NA,200,24,299500,,NA,200,280807,,NA,200,15101
Hybrid Controller Mode 1,unfinished (gen),300,95815,95815,-1,-1,0,,,NA,200,25,313827,,NA,200,294543,,NA,200,16056
Hybrid Controller Mode 2,unfinished (gen),300,95869,95869,-1,-1,0,,,NA,200,26,328566,,NA,200,308359,,NA,200,17013
Invariant Clusters Example 6,proved,300,13748,0,13245,503,808,,,13748,20,27,343699,,13245,22,322483,,503,4,17982
Invariant Clusters Example 7,proved,300,15359,0,14124,1235,1726,,,15359,29,28,358950,,14124,27,336647,,1235,37,18954
Locally stable nonlinear system,proved,300,29015,0,26824,2191,2121,,,29015,42,29,374309,,26824,42,351391,,2191,43,19933
MIT astronautics Lyapunov,unfinished (gen),300,120565,120565,-1,-1,0,,,NA,200,30,389917,,NA,200,366140,,NA,200,20919
Man Maccallum Goriely Page 57,unfinished (gen),300,56828,56828,-1,-1,0,,,NA,200,31,405935,,NA,200,381035,,NA,200,21928
Nonlinear Circuit Example 3,proved,300,49123,0,48153,969,1492,,,49123,45,32,422584,,48153,45,396367,,969,27,23024
Nonlinear Circuit Example 4,unfinished (gen),300,48631,48631,-1,-1,0,,,NA,200,33,439580,,NA,200,412181,,NA,200,24123
Nonlinear Circuit RLC Circuit Oscillator,unfinished (gen),300,21067,21067,-1,-1,0,,,NA,200,34,456851,,NA,200,428466,,NA,200,25236
Prajna PhD Thesis 2-4-1 Page 31,unfinished (gen),300,10725,10725,-1,-1,0,,,NA,200,35,474938,,NA,200,444786,,NA,200,26386
Stable Limit Cycle 2,unfinished (gen),300,180,180,-1,-1,0,,,NA,200,36,493128,,NA,200,462250,,NA,200,27587
Strogatz Example 6_3_2,proved,300,13853,0,13244,609,896,,,13853,21,37,513409,,13244,21,480088,,609,11,28822
Strogatz Example 6_8_3,unfinished (gen),300,36102,36102,-1,-1,0,,,NA,200,38,534345,,NA,200,499414,,NA,200,30095
Strogatz Exercise 6_1_5,unfinished (gen),300,128,128,-1,-1,0,,,NA,200,39,555629,,NA,200,518894,,NA,200,31412
Strogatz Exercise 6_1_9 Dipole,proved,300,14306,0,13695,611,1644,,,14306,24,40,577780,,13695,24,538955,,611,12,32768
Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,131,131,-1,-1,0,,,NA,200,41,604118,,NA,200,564284,,NA,200,34224
Strogatz Exercise 6_6_2 Limit Cycle,unfinished (gen),300,150,150,-1,-1,0,,,NA,200,42,633133,,NA,200,591108,,NA,200,36313
Strogatz Exercise 7_3_5,unfinished (gen),300,156,156,-1,-1,0,,,NA,200,43,668311,,NA,200,625136,,NA,200,38504
Unstable Unit Circle 2,proved,300,14327,0,13736,591,1599,,,14327,25,44,708976,,13736,25,665133,,591,9,41362
Wien bridge oscillator,proved,300,21284,0,17838,3446,4718,,,21284,39,45,758099,,17838,37,713286,,3446,45,44808
Wiggins Example 17_1_2,unfinished (gen),300,40804,40804,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Wiggins Example 18_7_3_n,unfinished (gen),300,148,148,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
ZYLZCL Example C1,proved,300,15133,0,13816,1317,1919,,,15133,27,45,758099,,13816,26,713286,,1317,39,44808
ZYLZCL Example C3,proved,300,10308,0,9688,620,1820,,,10308,1,45,758099,,9688,1,713286,,620,13,44808
ZYLZCL Example C4,proved,300,13147,0,12357,790,1949,,,13147,18,45,758099,,12357,16,713286,,790,20,44808
ZYLZCL Example C6,proved,300,12135,0,11345,790,1910,,,12135,9,45,758099,,11345,9,713286,,790,20,44808
ZYLZCL Example C7,proved,300,10520,0,9930,590,1765,,,10520,3,45,758099,,9930,4,713286,,590,8,44808
ZYLZCL Example C8,proved,300,26338,0,25329,1009,1829,,,26338,41,45,758099,,25329,41,713286,,1009,31,44808
3D Lotka Volterra (I),unfinished (gen),300,120377,120377,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
3D Lotka Volterra (II),unfinished (gen),300,70326,70326,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
3D Lotka Volterra (III),unfinished (gen),300,120321,120321,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Alongi Nelson Ex_4_1_9 page 143,unfinished (gen),300,1195,1195,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,344,344,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Invariant 3-dim sphere,unfinished (gen),300,335,335,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Invariant Clusters Example 4,proved,300,13936,0,13556,380,879,,,13936,23,45,758099,,13556,23,713286,,380,3,44808
Invariant Clusters Example 5,proved,300,15251,0,14895,356,879,,,15251,28,45,758099,,14895,31,713286,,356,2,44808
Looping Particle,unfinished (gen),300,119929,119929,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Shimizu Morioka System,unfinished (gen),300,33436,33436,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
ZYLZCL Example C2,proved,300,12066,0,10967,1099,2237,,,12066,8,45,758099,,10967,8,713286,,1099,33,44808
Coupled Spring-Mass System (I),unfinished (gen),300,56551,56551,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Coupled Spring-Mass System (II),unfinished (gen),300,120022,120022,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Damped Mathieu System,unfinished (gen),300,113714,113714,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Flight Maneuvers (I),unfinished (gen),300,119900,119900,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Space Craft: Collision Avoidance,unfinished (gen),300,119917,119917,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
ZYLZCL Example C9,unfinished (gen),300,121482,121482,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Collision Avoidance Maneuver (I),unfinished (gen),300,119999,119999,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Collision Avoidance Maneuver (II),unfinished (gen),300,120093,120093,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Collision Avoidance Maneuver (III),unfinished (gen),300,868,868,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Laub-Loomis,unfinished (gen),300,120616,120616,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Planar 2-body problem,unfinished (gen),300,119973,119973,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
ZYLZCL Example C10,unfinished (gen),300,125052,125052,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,unfinished (gen),300,90455,90455,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,unfinished (gen),300,120039,120039,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,120001,120001,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,54883,54883,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,unfinished (gen),300,120422,120422,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,unfinished (gen),300,11074,11074,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,68720,68720,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,unfinished (gen),300,62929,62929,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),unfinished (gen),300,120459,120459,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,unfinished (gen),300,12959,12959,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,proved,300,22151,0,20061,2089,4965,,,22151,40,45,758099,,20061,40,713286,,2089,42,44808
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,proved,300,18190,0,15332,2858,6975,,,18190,36,45,758099,,15332,32,713286,,2858,44,44808
Product of Locally stable nonlinear system and Invariant 3-dim sphere,unfinished (gen),300,25629,25629,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,unfinished (gen),300,12708,12708,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Valmorbida and Anderson Example 3,proved,300,11508,0,10937,571,1515,,,11508,5,45,758099,,10937,7,713286,,571,6,44808
Prajna PhD Thesis 2-4-1 Page 31,proved,300,11514,0,10636,878,1613,,,11514,6,45,758099,,10636,5,713286,,878,24,44808
Ferragut Giacomini 2010: Example 1,unfinished (gen),300,358,358,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Ferragut Giacomini 2010: Example 1 (Variant),unfinished (gen),300,24326,24326,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Ferragut Giacomini 2010: Example 2,unfinished (gen),300,10614,10614,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Ferragut Giacomini 2010: Example 2 (Variant),unfinished (gen),300,131,131,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Ferragut Giacomini 2010: Example 3,proved,300,20281,0,19326,955,1180,,,20281,37,45,758099,,19326,38,713286,,955,25,44808
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,182,182,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Ferragut Giacomini 2010: Example 5,unfinished (gen),300,40175,40175,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Ferragut Giacomini 2010: Example 5 (Variant 1),proved,300,15608,0,14749,859,1738,,,15608,30,45,758099,,14749,30,713286,,859,23,44808
Ferragut Giacomini 2010: Example 5 (Variant 2),unfinished (gen),300,44760,44760,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,120127,120127,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),proved,300,12816,0,11459,1356,2276,,,12816,13,45,758099,,11459,11,713286,,1356,40,44808
Yang Wu Lin 2020: Benchmark C2,proved,300,35178,0,34028,1150,2267,,,35178,43,45,758099,,34028,43,713286,,1150,35,44808
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),proved,300,13373,0,12277,1096,1993,,,13373,19,45,758099,,12277,15,713286,,1096,32,44808
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,proved,300,10589,0,9836,752,1577,,,10589,4,45,758099,,9836,2,713286,,752,19,44808
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,32729,32729,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,119883,119883,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,120700,120700,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),proved,300,12631,0,11430,1201,2183,,,12631,11,45,758099,,11430,10,713286,,1201,36,44808
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,119900,119900,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),proved,300,12732,0,11619,1113,2637,,,12732,12,45,758099,,11619,13,713286,,1113,34,44808
Gorbuzov Pranevich 2012: Example 1.2,proved,300,12846,0,12575,271,818,,,12846,14,45,758099,,12575,19,713286,,271,1,44808
Gorbuzov Pranevich 2012: Example 1.4,unfinished (gen),300,14310,14310,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,unfinished (gen),300,300,300,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,270,270,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,unfinished (gen),300,41067,41067,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,18722,18722,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,346,346,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),unfinished (gen),300,120345,120345,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,119942,119942,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),unfinished (gen),300,41342,41342,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),proved,300,16996,0,16320,676,1973,,,16996,33,45,758099,,16320,35,713286,,676,16,44808
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),proved,300,13127,0,12446,681,2036,,,13127,17,45,758099,,12446,18,713286,,681,17,44808
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,122397,122397,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),unfinished (gen),300,640,640,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),unfinished (gen),300,455,455,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Gorbuzov Pranevich 2012: Example 1.1,unfinished (gen),300,54753,54753,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,unfinished (gen),300,20034,20034,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,120378,120378,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,120091,120091,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,31721,31721,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,122243,122243,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,120886,120886,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),unfinished (gen),300,120320,120320,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Rodriguez-Carbonell & Tiwari 2005 Example 1,unfinished (gen),300,407,407,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),unfinished (gen),300,431,431,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,unfinished (gen),300,1055,1055,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,11611,11611,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,10881,10881,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Gorbuzov Pranevich 2012: Example 1.13,proved,300,18087,0,17464,623,1875,,,18087,35,45,758099,,17464,36,713286,,623,14,44808
Gorbuzov Pranevich 2012: Example 1.13 Reversed,proved,300,11823,0,10866,957,1841,,,11823,7,45,758099,,10866,6,713286,,957,26,44808
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,125111,125111,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,121535,121535,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Gorbuzov Pranevich 2012: Example 1.6,proved,300,13929,0,12957,972,1979,,,13929,22,45,758099,,12957,20,713286,,972,28,44808
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,121376,121376,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
Gorbuzov Pranevich 2012: Example 1.6 Reversed,proved,300,40665,0,39997,668,1968,,,40665,44,45,758099,,39997,44,713286,,668,15,44808
ATC: 2 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,120063,120063,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
ATC: 3 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,1110,1110,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808
ATC: 4 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,1117,1117,-1,-1,0,,,NA,200,45,758099,,NA,200,713286,,NA,200,44808

==> benchmarks_fmsd/20200905/all_proofhints_invgen_dbx_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,40,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,proved,300,875,0,368,507,1428,,,875,2,1,815,,368,7,296,,507,4,280
Arrowsmith Place Fig_3_11 page 83,proved,300,995,0,482,513,1521,,,995,7,2,1690,,482,8,618,,513,5,693
Arrowsmith Place Fig_3_5e page 79,unfinished (gen),300,120438,120438,-1,-1,0,,,NA,200,3,2572,,NA,200,949,,NA,200,1156
Ben Sassi Girard 20104 Moore-Greitzer Jet,unfinished (gen),300,120207,120207,-1,-1,0,,,NA,200,4,3473,,NA,200,1282,,NA,200,1663
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,unfinished (gen),300,120226,120226,-1,-1,0,,,NA,200,5,4433,,NA,200,1637,,NA,200,2176
Bhatia Szego Ex_2_4 page 68,unfinished (gen),300,120360,120360,-1,-1,0,,,NA,200,6,5406,,NA,200,1994,,NA,200,2695
Collin Goriely page 60,proved,300,1332,0,357,975,3020,,,1332,12,7,6401,,357,6,2362,,975,27,3215
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,120262,120262,-1,-1,0,,,NA,200,8,7521,,NA,200,2844,,NA,200,3750
Dai Gan Xia Zhan JSC14 Ex. 5,unfinished (gen),300,120275,120275,-1,-1,0,,,NA,200,9,8732,,NA,200,3444,,NA,200,4310
Darboux Christoffel Int Goriely page 58,proved,300,121892,0,120271,1621,4480,,,121892,39,10,9988,,120271,38,4089,,1621,38,4876
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,unfinished (gen),300,120263,120263,-1,-1,0,,,NA,200,11,11304,,NA,200,4870,,NA,200,5444
Dumortier Llibre Artes Ex. 10_11,proved,300,62080,0,60461,1619,2935,,,62080,36,12,12636,,60461,36,5655,,1619,37,6013
Dumortier Llibre Artes Ex. 10_11b,proved,300,1901,0,1281,620,1521,,,1901,23,13,14068,,1281,29,6454,,620,17,6598
Dumortier Llibre Artes Ex. 10_15_i,unfinished (gen),300,120515,120515,-1,-1,0,,,NA,200,14,15509,,NA,200,7291,,NA,200,7186
Dumortier Llibre Artes Ex. 10_15_ii,proved,300,4570,0,3867,703,1614,,,4570,32,15,17002,,3867,32,8135,,703,23,7791
Dumortier Llibre Artes Ex. 10_9,proved,300,1493,0,837,656,1521,,,1493,15,16,18563,,837,14,9004,,656,21,8405
Dumortier Llibre Artes Ex. 1_11a,proved,300,1867,0,869,998,3139,,,1867,21,17,20157,,869,16,9917,,998,28,9025
Dumortier Llibre Artes Ex. 1_9a,unfinished (gen),300,120499,120499,-1,-1,0,,,NA,200,18,21890,,NA,200,10831,,NA,200,10309
Dumortier Llibre Artes Ex. 5_2,unfinished (gen),300,120325,120325,-1,-1,0,,,NA,200,19,23629,,NA,200,11750,,NA,200,10309
Dumortier Llibre Artes Ex. 5_2_ii,unfinished (gen),300,120321,120321,-1,-1,0,,,NA,200,20,25479,,NA,200,12726,,NA,200,10955
Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,120341,120341,-1,-1,0,,,NA,200,21,27346,,NA,200,13706,,NA,200,11611
Forsman Phd Ex 6_1 page 99,unfinished (gen),300,120191,120191,-1,-1,0,,,NA,200,22,29240,,NA,200,14698,,NA,200,12271
Forsman Phd Ex 6_14 page 119,proved,300,882,0,322,560,1491,,,882,3,23,31141,,322,2,15745,,560,9,12974
Hamiltonian System 1,unfinished (gen),300,120189,120189,-1,-1,0,,,NA,200,24,33085,,NA,200,16800,,NA,200,13698
Hybrid Controller Mode 1,unfinished (gen),300,120533,120533,-1,-1,0,,,NA,200,25,35114,,NA,200,17874,,NA,200,14518
Hybrid Controller Mode 2,unfinished (gen),300,120466,120466,-1,-1,0,,,NA,200,26,37199,,NA,200,18953,,NA,200,15454
Invariant Clusters Example 6,unfinished (gen),300,117280,117280,-1,-1,0,,,NA,200,27,39310,,NA,200,20033,,NA,200,16429
Invariant Clusters Example 7,unfinished (gen),300,120277,120277,-1,-1,0,,,NA,200,28,41976,,NA,200,21181,,NA,200,17427
Locally stable nonlinear system,unfinished (gen),300,120393,120393,-1,-1,0,,,NA,200,29,44835,,NA,200,22462,,NA,200,18434
MIT astronautics Lyapunov,unfinished (gen),300,120373,120373,-1,-1,0,,,NA,200,30,48083,,NA,200,24232,,NA,200,19459
Man Maccallum Goriely Page 57,proved,300,1120,0,600,520,1555,,,1120,8,31,51887,,600,9,27623,,520,7,20497
Nonlinear Circuit Example 3,unfinished (gen),300,120368,120368,-1,-1,0,,,NA,200,32,56457,,NA,200,31490,,NA,200,21613
Nonlinear Circuit Example 4,unfinished (gen),300,120392,120392,-1,-1,0,,,NA,200,33,62747,,NA,200,37056,,NA,200,22733
Nonlinear Circuit RLC Circuit Oscillator,proved,300,120781,0,120318,463,818,,,120781,38,34,73034,,120318,39,46697,,463,3,24059
Prajna PhD Thesis 2-4-1 Page 31,proved,300,1432,0,844,588,1480,,,1432,13,35,83716,,844,15,56372,,588,14,25537
Stable Limit Cycle 2,proved,300,1211,0,645,566,1588,,,1211,9,36,145796,,645,10,116833,,566,10,27148
Strogatz Example 6_3_2,unfinished (gen),300,120333,120333,-1,-1,0,,,NA,200,37,213248,,NA,200,183165,,NA,200,28767
Strogatz Example 6_8_3,proved,300,815,0,296,519,1491,,,815,1,38,334029,,296,1,303436,,519,6,30388
Strogatz Exercise 6_1_5,unfinished (gen),300,119230,119230,-1,-1,0,,,NA,200,39,455921,,NA,200,423754,,NA,200,32167
Strogatz Exercise 6_1_9 Dipole,proved,300,901,0,333,568,1491,,,901,4,40,578154,,333,4,544140,,568,11,34014
Strogatz Exercise 6_6_1 Reversible System,proved,300,3248,0,1770,1478,2935,,,3248,30,40,578154,,1770,30,544140,,1478,35,34014
Strogatz Exercise 6_6_2 Limit Cycle,unfinished (gen),300,120255,120255,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Strogatz Exercise 7_3_5,proved,300,2111,0,785,1326,3125,,,2111,27,40,578154,,785,12,544140,,1326,34,34014
Unstable Unit Circle 2,proved,300,1316,0,781,535,1560,,,1316,11,40,578154,,781,11,544140,,535,8,34014
Wien bridge oscillator,unfinished (gen),300,120513,120513,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Wiggins Example 17_1_2,proved,300,1561,0,992,569,1501,,,1561,16,40,578154,,992,22,544140,,569,12,34014
Wiggins Example 18_7_3_n,unfinished (gen),300,121002,121002,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ZYLZCL Example C1,unfinished (gen),300,120438,120438,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ZYLZCL Example C3,proved,300,973,0,331,642,1805,,,973,6,40,578154,,331,3,544140,,642,18,34014
ZYLZCL Example C4,unfinished (gen),300,120376,120376,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ZYLZCL Example C6,unfinished (gen),300,120463,120463,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ZYLZCL Example C7,proved,300,960,0,355,605,1760,,,960,5,40,578154,,355,5,544140,,605,15,34014
ZYLZCL Example C8,proved,300,1739,0,1079,660,1847,,,1739,19,40,578154,,1079,26,544140,,660,22,34014
3D Lotka Volterra (I),proved,300,2666,0,1055,1611,4545,,,2666,28,40,578154,,1055,24,544140,,1611,36,34014
3D Lotka Volterra (II),proved,300,2859,0,1080,1779,4635,,,2859,29,40,578154,,1080,27,544140,,1779,39,34014
3D Lotka Volterra (III),proved,300,2085,0,1047,1038,2319,,,2085,26,40,578154,,1047,23,544140,,1038,31,34014
Alongi Nelson Ex_4_1_9 page 143,proved,300,2029,0,913,1116,1685,,,2029,25,40,578154,,913,17,544140,,1116,32,34014
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,120309,120309,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Invariant 3-dim sphere,proved,300,6290,0,5566,724,1705,,,6290,33,40,578154,,5566,33,544140,,724,24,34014
Invariant Clusters Example 4,unfinished (gen),300,120399,120399,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Invariant Clusters Example 5,unfinished (gen),300,120383,120383,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Looping Particle,unfinished (gen),300,120431,120431,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Shimizu Morioka System,unfinished (gen),300,120326,120326,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ZYLZCL Example C2,unfinished (gen),300,120406,120406,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Coupled Spring-Mass System (I),unfinished (gen),300,121279,121279,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Coupled Spring-Mass System (II),unfinished (gen),300,120598,120598,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Damped Mathieu System,unfinished (gen),300,120332,120332,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Flight Maneuvers (I),unfinished (gen),300,120364,120364,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Space Craft: Collision Avoidance,unfinished (gen),300,120399,120399,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ZYLZCL Example C9,unfinished (gen),300,79685,79685,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Collision Avoidance Maneuver (I),unfinished (gen),300,120612,120612,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Collision Avoidance Maneuver (II),unfinished (gen),300,120565,120565,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Collision Avoidance Maneuver (III),proved,300,67452,0,66332,1120,2539,,,67452,37,40,578154,,66332,37,544140,,1120,33,34014
Laub-Loomis,unfinished (gen),300,91805,91805,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Planar 2-body problem,unfinished (gen),300,120625,120625,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ZYLZCL Example C10,unfinished (gen),300,72397,72397,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,unfinished (gen),300,120371,120371,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,unfinished (gen),300,120568,120568,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,120520,120520,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,120508,120508,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,unfinished (gen),300,120443,120443,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,unfinished (gen),300,120452,120452,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,120492,120492,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,unfinished (gen),300,120475,120475,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),unfinished (gen),300,120368,120368,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,unfinished (gen),300,120627,120627,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,unfinished (gen),300,120733,120733,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,unfinished (gen),300,120494,120494,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Locally stable nonlinear system and Invariant 3-dim sphere,unfinished (gen),300,120630,120630,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,unfinished (gen),300,120587,120587,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Valmorbida and Anderson Example 3,proved,300,1594,0,980,614,1557,,,1594,17,40,578154,,980,21,544140,,614,16,34014
Prajna PhD Thesis 2-4-1 Page 31,unfinished (gen),300,120193,120193,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ferragut Giacomini 2010: Example 1,unfinished (gen),300,120440,120440,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ferragut Giacomini 2010: Example 1 (Variant),unfinished (gen),300,120321,120321,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ferragut Giacomini 2010: Example 2,unfinished (gen),300,120448,120448,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ferragut Giacomini 2010: Example 2 (Variant),unfinished (gen),300,120171,120171,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ferragut Giacomini 2010: Example 3,unfinished (gen),300,120387,120387,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,120248,120248,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ferragut Giacomini 2010: Example 5,unfinished (gen),300,120357,120357,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ferragut Giacomini 2010: Example 5 (Variant 1),unfinished (gen),300,120351,120351,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ferragut Giacomini 2010: Example 5 (Variant 2),unfinished (gen),300,120398,120398,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,120531,120531,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),unfinished (gen),300,120396,120396,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C2,unfinished (gen),300,120376,120376,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),unfinished (gen),300,120372,120372,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,proved,300,1441,0,799,642,1546,,,1441,14,40,578154,,799,13,544140,,642,18,34014
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,120483,120483,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,120392,120392,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,120640,120640,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),unfinished (gen),300,120436,120436,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,120363,120363,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),unfinished (gen),300,120392,120392,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Gorbuzov Pranevich 2012: Example 1.2,proved,300,1256,0,976,280,818,,,1256,10,40,578154,,976,20,544140,,280,1,34014
Gorbuzov Pranevich 2012: Example 1.4,proved,300,1894,0,1074,820,931,,,1894,22,40,578154,,1074,25,544140,,820,25,34014
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,proved,300,1850,0,914,936,1702,,,1850,20,40,578154,,914,18,544140,,936,26,34014
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,120381,120381,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,proved,300,1733,0,1148,585,1940,,,1733,18,40,578154,,1148,28,544140,,585,13,34014
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,120298,120298,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,120339,120339,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),proved,300,1944,0,919,1025,2628,,,1944,24,40,578154,,919,19,544140,,1025,30,34014
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,120525,120525,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),proved,300,122233,0,120386,1847,2865,,,122233,40,40,578154,,120386,40,544140,,1847,40,34014
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),unfinished (gen),300,120289,120289,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),unfinished (gen),300,120475,120475,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,120433,120433,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Gorbuzov Pranevich 2012: Example 1.1,proved,300,3804,0,3391,413,739,,,3804,31,40,578154,,3391,31,544140,,413,2,34014
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,unfinished (gen),300,120443,120443,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,120358,120358,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,120522,120522,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,120507,120507,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,121587,121587,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,120423,120423,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),unfinished (gen),300,120725,120725,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Rodriguez-Carbonell & Tiwari 2005 Example 1,unfinished (gen),300,120432,120432,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),unfinished (gen),300,120455,120455,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,unfinished (gen),300,120957,120957,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,122254,122254,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,122277,122277,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Gorbuzov Pranevich 2012: Example 1.13,proved,300,10287,0,9641,646,1850,,,10287,34,40,578154,,9641,34,544140,,646,20,34014
Gorbuzov Pranevich 2012: Example 1.13 Reversed,proved,300,10682,0,9675,1007,1816,,,10682,35,40,578154,,9675,35,544140,,1007,29,34014
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,125084,125084,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,120675,120675,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Gorbuzov Pranevich 2012: Example 1.6,unfinished (gen),300,120345,120345,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,120692,120692,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
Gorbuzov Pranevich 2012: Example 1.6 Reversed,unfinished (gen),300,120367,120367,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ATC: 2 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,64023,64023,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ATC: 3 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,120861,120861,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014
ATC: 4 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,121141,121141,-1,-1,0,,,NA,200,40,578154,,NA,200,544140,,NA,200,34014

==> benchmarks_fmsd/20200905/all_proofhints_invgen_firstintegrals_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,18,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,unfinished (gen),300,326,326,-1,-1,0,,,NA,200,1,865,,NA,200,384,,NA,200,252
Arrowsmith Place Fig_3_11 page 83,unfinished (gen),300,274,274,-1,-1,0,,,NA,200,2,1745,,NA,200,856,,NA,200,520
Arrowsmith Place Fig_3_5e page 79,unfinished (gen),300,322,322,-1,-1,0,,,NA,200,3,2680,,NA,200,1375,,NA,200,792
Ben Sassi Girard 20104 Moore-Greitzer Jet,unfinished (gen),300,185,185,-1,-1,0,,,NA,200,4,3884,,NA,200,1964,,NA,200,1080
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,unfinished (gen),300,216,216,-1,-1,0,,,NA,200,5,5209,,NA,200,2997,,NA,200,1370
Bhatia Szego Ex_2_4 page 68,unfinished (gen),300,333,333,-1,-1,0,,,NA,200,6,6655,,NA,200,4042,,NA,200,1662
Collin Goriely page 60,unfinished (gen),300,143,143,-1,-1,0,,,NA,200,7,8260,,NA,200,5351,,NA,200,1958
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,154,154,-1,-1,0,,,NA,200,8,10116,,NA,200,6762,,NA,200,2278
Dai Gan Xia Zhan JSC14 Ex. 5,unfinished (gen),300,172,172,-1,-1,0,,,NA,200,9,12139,,NA,200,8290,,NA,200,2624
Darboux Christoffel Int Goriely page 58,unfinished (gen),300,152,152,-1,-1,0,,,NA,200,10,14402,,NA,200,10233,,NA,200,3025
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,unfinished (gen),300,207,207,-1,-1,0,,,NA,200,11,16857,,NA,200,12400,,NA,200,3470
Dumortier Llibre Artes Ex. 10_11,unfinished (gen),300,149,149,-1,-1,0,,,NA,200,12,19763,,NA,200,15034,,NA,200,3933
Dumortier Llibre Artes Ex. 10_11b,unfinished (gen),300,146,146,-1,-1,0,,,NA,200,13,24685,,NA,200,19350,,NA,200,4428
Dumortier Llibre Artes Ex. 10_15_i,unfinished (gen),300,361,361,-1,-1,0,,,NA,200,14,29930,,NA,200,24327,,NA,200,5033
Dumortier Llibre Artes Ex. 10_15_ii,unfinished (gen),300,328,328,-1,-1,0,,,NA,200,15,35401,,NA,200,29546,,NA,200,5660
Dumortier Llibre Artes Ex. 10_9,unfinished (gen),300,146,146,-1,-1,0,,,NA,200,16,42507,,NA,200,36025,,NA,200,6480
Dumortier Llibre Artes Ex. 1_11a,unfinished (gen),300,315,315,-1,-1,0,,,NA,200,17,53820,,NA,200,46487,,NA,200,7331
Dumortier Llibre Artes Ex. 1_9a,unfinished (gen),300,297,297,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Dumortier Llibre Artes Ex. 5_2,unfinished (gen),300,265,265,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Dumortier Llibre Artes Ex. 5_2_ii,unfinished (gen),300,295,295,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,327,327,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Forsman Phd Ex 6_1 page 99,unfinished (gen),300,120,120,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Forsman Phd Ex 6_14 page 119,unfinished (gen),300,136,136,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Hamiltonian System 1,unfinished (gen),300,301,301,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Hybrid Controller Mode 1,proved,300,880,0,589,290,666,,,880,2,18,177262,,589,4,167555,,290,5,9705
Hybrid Controller Mode 2,proved,300,2455,0,2167,288,685,,,2455,11,18,177262,,2167,11,167555,,288,4,9705
Invariant Clusters Example 6,proved,300,1325,0,1033,292,631,,,1325,5,18,177262,,1033,5,167555,,292,6,9705
Invariant Clusters Example 7,proved,300,1446,0,1045,401,683,,,1446,6,18,177262,,1045,6,167555,,401,10,9705
Locally stable nonlinear system,unfinished (gen),300,358,358,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
MIT astronautics Lyapunov,unfinished (gen),300,504,504,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Man Maccallum Goriely Page 57,unfinished (gen),300,126,126,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Nonlinear Circuit Example 3,unfinished (gen),300,1781,1781,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Nonlinear Circuit Example 4,unfinished (gen),300,486,486,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Nonlinear Circuit RLC Circuit Oscillator,proved,300,2906,0,2634,272,668,,,2906,12,18,177262,,2634,12,167555,,272,3,9705
Prajna PhD Thesis 2-4-1 Page 31,unfinished (gen),300,485,485,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Stable Limit Cycle 2,unfinished (gen),300,170,170,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Strogatz Example 6_3_2,unfinished (gen),300,302,302,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Strogatz Example 6_8_3,unfinished (gen),300,126,126,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Strogatz Exercise 6_1_5,unfinished (gen),300,128,128,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Strogatz Exercise 6_1_9 Dipole,unfinished (gen),300,133,133,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,145,145,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Strogatz Exercise 6_6_2 Limit Cycle,unfinished (gen),300,156,156,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Strogatz Exercise 7_3_5,unfinished (gen),300,169,169,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Unstable Unit Circle 2,unfinished (gen),300,290,290,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Wien bridge oscillator,unfinished (gen),300,291,291,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Wiggins Example 17_1_2,unfinished (gen),300,131,131,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Wiggins Example 18_7_3_n,unfinished (gen),300,157,157,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ZYLZCL Example C1,proved,300,865,0,519,346,968,,,865,1,18,177262,,519,3,167555,,346,9,9705
ZYLZCL Example C3,unfinished (gen),300,304,304,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ZYLZCL Example C4,unfinished (gen),300,296,296,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ZYLZCL Example C6,unfinished (gen),300,330,330,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ZYLZCL Example C7,unfinished (gen),300,311,311,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ZYLZCL Example C8,unfinished (gen),300,300,300,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
3D Lotka Volterra (I),unfinished (gen),300,660,660,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
3D Lotka Volterra (II),unfinished (gen),300,860,860,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
3D Lotka Volterra (III),unfinished (gen),300,593,593,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Alongi Nelson Ex_4_1_9 page 143,unfinished (gen),300,1355,1355,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,328,328,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Invariant 3-dim sphere,unfinished (gen),300,338,338,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Invariant Clusters Example 4,proved,300,5471,0,5219,252,639,,,5471,15,18,177262,,5219,15,167555,,252,1,9705
Invariant Clusters Example 5,proved,300,5245,0,4977,268,639,,,5245,14,18,177262,,4977,14,167555,,268,2,9705
Looping Particle,proved,300,2263,0,1943,320,659,,,2263,10,18,177262,,1943,10,167555,,320,8,9705
Shimizu Morioka System,unfinished (gen),300,311,311,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ZYLZCL Example C2,unfinished (gen),300,344,344,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Coupled Spring-Mass System (I),proved,300,2023,0,1528,495,1413,,,2023,9,18,177262,,1528,9,167555,,495,13,9705
Coupled Spring-Mass System (II),proved,300,123442,0,121068,2374,4209,,,123442,18,18,177262,,121068,18,167555,,2374,18,9705
Damped Mathieu System,unfinished (gen),300,3921,3921,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Flight Maneuvers (I),unfinished (gen),300,5956,5956,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Space Craft: Collision Avoidance,unfinished (gen),300,54058,54058,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ZYLZCL Example C9,proved,300,7106,0,6479,627,2360,,,7106,16,18,177262,,6479,16,167555,,627,15,9705
Collision Avoidance Maneuver (I),unfinished (gen),300,12436,12436,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Collision Avoidance Maneuver (II),unfinished (gen),300,17931,17931,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Collision Avoidance Maneuver (III),unfinished (gen),300,16467,16467,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Laub-Loomis,unfinished (gen),300,1168,1168,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Planar 2-body problem,unfinished (gen),300,606,606,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ZYLZCL Example C10,proved,300,11313,0,10462,851,2981,,,11313,17,18,177262,,10462,17,167555,,851,17,9705
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,unfinished (gen),300,389,389,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,unfinished (gen),300,585,585,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,536,536,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,493,493,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,unfinished (gen),300,479,479,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,unfinished (gen),300,484,484,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,1536,1536,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,unfinished (gen),300,932,932,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),unfinished (gen),300,1429,1429,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,unfinished (gen),300,10984,10984,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,unfinished (gen),300,14082,14082,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,unfinished (gen),300,633,633,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Locally stable nonlinear system and Invariant 3-dim sphere,unfinished (gen),300,658,658,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,unfinished (gen),300,11463,11463,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Valmorbida and Anderson Example 3,unfinished (gen),300,192,192,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Prajna PhD Thesis 2-4-1 Page 31,unfinished (gen),300,171,171,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ferragut Giacomini 2010: Example 1,unfinished (gen),300,259,259,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ferragut Giacomini 2010: Example 1 (Variant),unfinished (gen),300,296,296,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ferragut Giacomini 2010: Example 2,unfinished (gen),300,135,135,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ferragut Giacomini 2010: Example 2 (Variant),unfinished (gen),300,139,139,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ferragut Giacomini 2010: Example 3,unfinished (gen),300,309,309,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,201,201,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ferragut Giacomini 2010: Example 5,unfinished (gen),300,138,138,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ferragut Giacomini 2010: Example 5 (Variant 1),unfinished (gen),300,174,174,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ferragut Giacomini 2010: Example 5 (Variant 2),unfinished (gen),300,178,178,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,5750,5750,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),unfinished (gen),300,326,326,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C2,unfinished (gen),300,788,788,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),unfinished (gen),300,336,336,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,unfinished (gen),300,203,203,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,517,517,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,683,683,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,3941,3941,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),unfinished (gen),300,469,469,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,8568,8568,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),unfinished (gen),300,379,379,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Gorbuzov Pranevich 2012: Example 1.2,proved,300,1605,0,1309,296,818,,,1605,7,18,177262,,1309,7,167555,,296,7,9705
Gorbuzov Pranevich 2012: Example 1.4,proved,300,1204,0,384,820,984,,,1204,4,18,177262,,384,1,167555,,820,16,9705
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,unfinished (gen),300,656,656,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,56038,56038,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,unfinished (gen),300,354,354,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,349,349,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,852,852,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),unfinished (gen),300,345,345,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,1324,1324,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),unfinished (gen),300,382,382,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),unfinished (gen),300,506,506,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),unfinished (gen),300,335,335,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,378,378,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),unfinished (gen),300,645,645,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),unfinished (gen),300,425,425,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Gorbuzov Pranevich 2012: Example 1.1,proved,300,935,0,472,463,1117,,,935,3,18,177262,,472,2,167555,,463,12,9705
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,proved,300,4922,0,4316,605,1322,,,4922,13,18,177262,,4316,13,167555,,605,14,9705
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,2891,2891,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,29620,29620,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,302,302,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,405,405,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,785,785,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),proved,300,1856,0,1411,445,1024,,,1856,8,18,177262,,1411,8,167555,,445,11,9705
Rodriguez-Carbonell & Tiwari 2005 Example 1,unfinished (gen),300,5054,5054,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),unfinished (gen),300,2281,2281,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,unfinished (gen),300,27890,27890,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,4758,4758,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,4742,4742,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Gorbuzov Pranevich 2012: Example 1.13,unfinished (gen),300,5765,5765,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Gorbuzov Pranevich 2012: Example 1.13 Reversed,unfinished (gen),300,6655,6655,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,630,630,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,1229,1229,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Gorbuzov Pranevich 2012: Example 1.6,unfinished (gen),300,60469,60469,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,1089,1089,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
Gorbuzov Pranevich 2012: Example 1.6 Reversed,unfinished (gen),300,600,600,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ATC: 2 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,3945,3945,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ATC: 3 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,21091,21091,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705
ATC: 4 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,5904,5904,-1,-1,0,,,NA,200,18,177262,,NA,200,167555,,NA,200,9705

==> benchmarks_fmsd/20200905/all_proofhints_invgen_full-nocut_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,107,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,proved,300,1712,0,336,1376,3050,,,1712,11,1,907,,336,2,214,,1376,50,278
Arrowsmith Place Fig_3_11 page 83,proved,300,1634,0,426,1208,3779,,,1634,8,2,1859,,426,6,550,,1208,42,613
Arrowsmith Place Fig_3_5e page 79,proved,300,26765,0,25469,1295,1669,,,26765,88,3,2955,,25469,93,905,,1295,46,1056
Ben Sassi Girard 20104 Moore-Greitzer Jet,proved,300,18615,0,17666,949,1045,,,18615,75,4,4108,,17666,82,1281,,949,30,1510
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,proved,300,15980,0,15067,913,1609,,,15980,67,5,5351,,15067,71,1679,,913,27,1968
Bhatia Szego Ex_2_4 page 68,proved,300,18377,0,15225,3152,5504,,,18377,74,6,6673,,15225,72,2105,,3152,89,2450
Collin Goriely page 60,proved,300,3772,0,1138,2633,6735,,,3772,44,7,8070,,1138,23,2536,,2633,82,2961
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,105505,105505,-1,-1,0,,,NA,200,8,9704,,NA,200,2979,,NA,200,3501
Dai Gan Xia Zhan JSC14 Ex. 5,proved,300,21732,0,20251,1481,1853,,,21732,81,9,11354,,20251,88,3473,,1481,55,4065
Darboux Christoffel Int Goriely page 58,proved,300,41491,0,36267,5223,11483,,,41491,103,10,13028,,36267,103,4027,,5223,95,4691
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,proved,300,14599,0,12910,1689,3331,,,14599,63,11,14740,,12910,65,4608,,1689,61,5350
Dumortier Llibre Artes Ex. 10_11,proved,300,3389,0,1324,2065,3687,,,3389,38,12,16530,,1324,26,5197,,2065,70,6024
Dumortier Llibre Artes Ex. 10_11b,proved,300,2129,0,1362,767,1901,,,2129,16,13,18338,,1362,27,5829,,767,22,6714
Dumortier Llibre Artes Ex. 10_15_i,proved,300,6525,0,5130,1395,3389,,,6525,55,14,20219,,5130,59,6475,,1395,52,7407
Dumortier Llibre Artes Ex. 10_15_ii,proved,300,7989,0,5120,2869,6494,,,7989,56,15,22155,,5120,58,8189,,2869,83,8116
Dumortier Llibre Artes Ex. 10_9,proved,300,2680,0,1138,1542,3784,,,2680,28,16,24284,,1138,23,8189,,1542,58,8826
Dumortier Llibre Artes Ex. 1_11a,proved,300,2190,0,878,1312,3883,,,2190,18,17,26473,,878,17,9067,,1312,47,9544
Dumortier Llibre Artes Ex. 1_9a,proved,300,3862,0,2245,1616,4770,,,3862,45,18,28663,,2245,43,9997,,1616,59,10265
Dumortier Llibre Artes Ex. 5_2,proved,300,26553,0,25506,1046,1687,,,26553,87,19,30996,,25506,94,10934,,1046,37,11006
Dumortier Llibre Artes Ex. 5_2_ii,proved,300,1790,0,554,1236,2913,,,1790,12,20,33367,,554,10,11882,,1236,43,11750
Fitzhugh Nagumo Ben Sassi Girard 2,proved,300,14000,0,13291,709,1679,,,14000,61,21,35746,,13291,66,12884,,709,15,12497
Forsman Phd Ex 6_1 page 99,proved,300,2548,0,930,1618,4679,,,2548,25,22,38172,,930,18,13998,,1618,60,14031
Forsman Phd Ex 6_14 page 119,proved,300,1153,0,443,710,1871,,,1153,4,23,40615,,443,8,16274,,710,16,14031
Hamiltonian System 1,proved,300,17224,0,16506,718,1703,,,17224,70,24,43144,,16506,78,16274,,718,17,14897
Hybrid Controller Mode 1,proved,300,18752,0,16439,2313,6032,,,18752,76,25,45692,,16439,77,17556,,2313,78,15765
Hybrid Controller Mode 2,proved,300,4466,0,2414,2052,6467,,,4466,47,26,48268,,2414,47,18880,,2052,67,16671
Invariant Clusters Example 6,proved,300,3651,0,1508,2143,4803,,,3651,42,27,50917,,1508,31,20242,,2143,73,17584
Invariant Clusters Example 7,proved,300,2443,0,2000,443,683,,,2443,23,28,53597,,2000,41,22986,,443,3,18499
Locally stable nonlinear system,proved,300,28800,0,26731,2069,2121,,,28800,92,29,56334,,26731,95,22986,,2069,71,19420
MIT astronautics Lyapunov,proved,300,3000,0,1925,1075,2082,,,3000,33,30,59103,,1925,38,24428,,1075,38,20369
Man Maccallum Goriely Page 57,proved,300,1674,0,398,1276,3715,,,1674,10,31,61925,,398,5,25936,,1276,44,21320
Nonlinear Circuit Example 3,proved,300,28014,0,27560,454,1136,,,28014,91,32,64882,,27560,99,27445,,454,4,22275
Nonlinear Circuit Example 4,unfinished (gen),300,115758,115758,-1,-1,0,,,NA,200,33,67882,,NA,200,28964,,NA,200,23285
Nonlinear Circuit RLC Circuit Oscillator,proved,300,3262,0,2927,335,668,,,3262,35,34,70943,,2927,49,30530,,335,2,24300
Prajna PhD Thesis 2-4-1 Page 31,proved,300,1397,0,857,540,766,,,1397,7,35,74205,,857,15,32275,,540,8,25320
Stable Limit Cycle 2,proved,300,1936,0,1372,564,1588,,,1936,15,36,77472,,1372,28,34056,,564,9,26350
Strogatz Example 6_3_2,proved,300,1322,0,632,690,1567,,,1322,6,37,80768,,632,13,35904,,690,13,27396
Strogatz Example 6_8_3,proved,300,1096,0,355,741,1871,,,1096,3,38,84157,,355,3,37829,,741,19,28471
Strogatz Exercise 6_1_5,proved,300,3267,0,948,2319,6486,,,3267,36,39,87575,,948,20,39776,,2319,79,29558
Strogatz Exercise 6_1_9 Dipole,proved,300,907,0,214,693,1871,,,907,1,40,91058,,214,1,41759,,693,14,30647
Strogatz Exercise 6_6_1 Reversible System,proved,300,3694,0,2275,1419,3751,,,3694,43,41,94576,,2275,44,43759,,1419,54,31743
Strogatz Exercise 6_6_2 Limit Cycle,proved,300,5653,0,1848,3805,6527,,,5653,53,42,98227,,1848,37,45891,,3805,93,32951
Strogatz Exercise 7_3_5,unfinished,300,6070,0,3850,2220,1526,,,NA,200,43,101921,,NA,200,48136,,NA,200,34187
Unstable Unit Circle 2,proved,300,3418,0,2388,1030,3073,,,3418,39,44,105693,,2388,46,50411,,1030,36,35463
Wien bridge oscillator,proved,300,23816,0,20287,3529,4718,,,23816,83,45,109555,,20287,89,52760,,3529,92,36752
Wiggins Example 17_1_2,proved,300,2189,0,1442,747,1881,,,2189,17,46,113743,,1442,30,55148,,747,21,38047
Wiggins Example 18_7_3_n,proved,300,3518,0,1983,1535,4599,,,3518,41,47,118209,,1983,40,57562,,1535,57,39359
ZYLZCL Example C1,proved,300,5150,0,3861,1289,2848,,,5150,50,48,123077,,3861,52,60199,,1289,45,40675
ZYLZCL Example C3,proved,300,4868,0,3503,1365,4023,,,4868,48,49,127969,,3503,51,63126,,1365,49,42040
ZYLZCL Example C4,proved,300,3296,0,2637,659,1900,,,3296,37,50,133119,,2637,48,66299,,659,11,43416
ZYLZCL Example C6,proved,300,20651,0,17169,3482,10142,,,20651,77,51,138649,,17169,81,69802,,3482,91,44793
ZYLZCL Example C7,proved,300,3061,0,1745,1316,3808,,,3061,34,52,144233,,1745,35,73663,,1316,48,46188
ZYLZCL Example C8,proved,300,30841,0,27543,3297,10113,,,30841,96,53,149886,,27543,98,77929,,3297,90,47584
3D Lotka Volterra (I),proved,300,2769,0,646,2123,5729,,,2769,30,54,155667,,646,14,82457,,2123,72,49003
3D Lotka Volterra (II),proved,300,2822,0,581,2241,5819,,,2822,31,55,162192,,581,11,87152,,2241,76,50484
3D Lotka Volterra (III),proved,300,2649,0,589,2060,5759,,,2649,27,56,170181,,589,12,92200,,2060,69,51998
Alongi Nelson Ex_4_1_9 page 143,proved,300,2576,0,431,2145,3594,,,2576,26,57,179891,,431,7,97273,,2145,74,53533
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,67523,67523,-1,-1,0,,,NA,200,58,191073,,NA,200,102393,,NA,200,55075
Invariant 3-dim sphere,proved,300,13594,0,7830,5764,12494,,,13594,60,59,203627,,7830,61,107523,,5764,96,56691
Invariant Clusters Example 4,proved,300,5530,0,5048,482,1305,,,5530,51,60,217221,,5048,56,114280,,482,6,58309
Invariant Clusters Example 5,proved,300,5584,0,5073,511,1305,,,5584,52,61,231221,,5073,57,122110,,511,7,59998
Looping Particle,proved,300,5781,0,3173,2608,1289,,,5781,54,62,245505,,3173,50,132595,,2608,81,61847
Shimizu Morioka System,proved,300,2371,0,1282,1089,1516,,,2371,20,63,260104,,1282,25,144281,,1089,40,63729
ZYLZCL Example C2,proved,300,21024,0,19937,1087,2237,,,21024,79,64,275427,,19937,87,156683,,1087,39,65646
Coupled Spring-Mass System (I),proved,300,4188,0,2132,2056,5173,,,4188,46,65,290965,,2132,42,169593,,2056,68,67645
Coupled Spring-Mass System (II),proved,300,27181,0,24633,2547,4209,,,27181,90,66,306519,,24633,92,182884,,2547,80,69675
Damped Mathieu System,unfinished (gen),300,120873,120873,-1,-1,0,,,NA,200,67,322499,,NA,200,196439,,NA,200,71727
Flight Maneuvers (I),unfinished (gen),300,121156,121156,-1,-1,0,,,NA,200,68,338720,,NA,200,210247,,NA,200,73783
Space Craft: Collision Avoidance,unfinished (gen),300,125061,125061,-1,-1,0,,,NA,200,69,355539,,NA,200,224133,,NA,200,75843
ZYLZCL Example C9,proved,300,32379,0,31658,721,2349,,,32379,97,70,372763,,31658,102,238927,,721,18,77908
Collision Avoidance Maneuver (I),unfinished (gen),300,120048,120048,-1,-1,0,,,NA,200,71,390222,,NA,200,253994,,NA,200,79977
Collision Avoidance Maneuver (II),unfinished (gen),300,24074,24074,-1,-1,0,,,NA,200,72,407882,,NA,200,269219,,NA,200,82100
Collision Avoidance Maneuver (III),proved,300,58518,0,55582,2936,7319,,,58518,105,73,426056,,55582,106,284525,,2936,86,84243
Laub-Loomis,unfinished (gen),300,24336,24336,-1,-1,0,,,NA,200,74,444433,,NA,200,300134,,NA,200,86388
Planar 2-body problem,unfinished (gen),300,125049,125049,-1,-1,0,,,NA,200,75,463048,,NA,200,315764,,NA,200,88571
ZYLZCL Example C10,proved,300,41050,0,40129,921,2981,,,41050,102,76,481800,,40129,104,331789,,921,29,90812
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,proved,300,34311,0,28154,6157,9768,,,34311,101,77,502451,,28154,100,348228,,6157,97,93069
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,proved,300,17660,0,15630,2030,5913,,,17660,72,78,523440,,15630,75,364734,,2030,66,95382
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,120769,120769,-1,-1,0,,,NA,200,79,544464,,NA,200,381391,,NA,200,97701
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,121304,121304,-1,-1,0,,,NA,200,80,565825,,NA,200,398550,,NA,200,100248
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,proved,300,9710,0,6757,2953,11517,,,9710,57,81,587557,,6757,60,415719,,2953,87,102856
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,proved,300,28966,0,18124,10842,24808,,,28966,93,82,609789,,18124,84,433385,,10842,103,105489
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,120884,120884,-1,-1,0,,,NA,200,83,633605,,NA,200,451065,,NA,200,108358
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,unfinished (gen),300,5889,5889,-1,-1,0,,,NA,200,84,658585,,NA,200,469189,,NA,200,111241
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),proved,300,34210,0,27065,7144,11760,,,34210,100,85,684534,,27065,96,487667,,7144,99,114174
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,proved,300,49938,0,41666,8272,26809,,,49938,104,86,710638,,41666,105,506398,,8272,100,117110
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,proved,300,21361,0,18478,2883,9166,,,21361,80,87,737191,,18478,85,526335,,2883,84,120063
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,proved,300,30375,0,27300,3075,7903,,,30375,95,88,763956,,27300,97,546586,,3075,88,123138
Product of Locally stable nonlinear system and Invariant 3-dim sphere,unfinished (gen),300,30953,30953,-1,-1,0,,,NA,200,89,790971,,NA,200,566873,,NA,200,126290
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,proved,300,25949,0,16025,9924,29030,,,25949,85,90,818152,,16025,76,588009,,9924,102,129587
Valmorbida and Anderson Example 3,proved,300,2333,0,937,1396,3845,,,2333,19,91,846166,,937,19,612314,,1396,53,133069
Prajna PhD Thesis 2-4-1 Page 31,proved,300,16221,0,15306,915,1613,,,16221,68,92,874966,,15306,73,636947,,915,28,136598
Ferragut Giacomini 2010: Example 1,proved,300,26104,0,17680,8424,12603,,,26104,86,93,903932,,17680,83,662416,,8424,101,140403
Ferragut Giacomini 2010: Example 1 (Variant),unfinished (gen),300,107354,107354,-1,-1,0,,,NA,200,94,933384,,NA,200,687922,,NA,200,144334
Ferragut Giacomini 2010: Example 2,proved,300,15323,0,13808,1514,4598,,,15323,64,95,963759,,13808,68,714653,,1514,56,149557
Ferragut Giacomini 2010: Example 2 (Variant),unfinished (gen),300,2840,2840,-1,-1,0,,,NA,200,96,994600,,NA,200,741718,,NA,200,155321
Ferragut Giacomini 2010: Example 3,proved,300,20989,0,18731,2257,4595,,,20989,78,97,1026979,,18731,86,769018,,2257,77,161478
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,68108,68108,-1,-1,0,,,NA,200,98,1060090,,NA,200,796561,,NA,200,167964
Ferragut Giacomini 2010: Example 5,proved,300,1808,0,857,951,3234,,,1808,13,99,1093276,,857,15,824121,,951,31,175108
Ferragut Giacomini 2010: Example 5 (Variant 1),proved,300,15554,0,13555,1999,4892,,,15554,66,100,1127486,,13555,67,852275,,1999,65,183380
Ferragut Giacomini 2010: Example 5 (Variant 2),proved,300,14284,0,12402,1882,4103,,,14284,62,101,1161797,,12402,64,881530,,1882,63,191804
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,121000,121000,-1,-1,0,,,NA,200,102,1202847,,NA,200,913188,,NA,200,201728
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),proved,300,16819,0,13886,2933,6962,,,16819,69,103,1244338,,13886,69,949455,,2933,85,212570
Yang Wu Lin 2020: Benchmark C2,proved,300,69915,0,67732,2183,4763,,,69915,106,104,1294276,,67732,107,989584,,2183,75,229024
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),proved,300,17459,0,15609,1849,4175,,,17459,71,105,1352794,,15609,74,1031250,,1849,62,245553
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,proved,300,1881,0,1114,767,1926,,,1881,14,106,1422709,,1114,22,1086832,,767,22,272656
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,87978,87978,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,119985,119985,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,121312,121312,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),proved,300,33186,0,29255,3931,9667,,,33186,99,107,1576941,,29255,101,1154564,,3931,94,422360
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,120065,120065,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),proved,300,22232,0,21136,1096,2637,,,22232,82,107,1576941,,21136,90,1154564,,1096,41,422360
Gorbuzov Pranevich 2012: Example 1.2,proved,300,1650,0,1372,278,818,,,1650,9,107,1576941,,1372,28,1154564,,278,1,422360
Gorbuzov Pranevich 2012: Example 1.4,proved,300,1243,0,376,866,1255,,,1243,5,107,1576941,,376,4,1154564,,866,24,422360
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,proved,300,2426,0,1519,906,1702,,,2426,22,107,1576941,,1519,33,1154564,,906,26,422360
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,120497,120497,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,proved,300,2529,0,1509,1020,3640,,,2529,24,107,1576941,,1509,32,1154564,,1020,35,422360
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,82395,82395,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,85962,85962,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),proved,300,2957,0,1947,1010,2628,,,2957,32,107,1576941,,1947,39,1154564,,1010,33,422360
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,119886,119886,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),unfinished (gen),300,96781,96781,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),proved,300,24980,0,24305,674,1973,,,24980,84,107,1576941,,24305,91,1154564,,674,12,422360
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),proved,300,15538,0,14794,744,2036,,,15538,65,107,1576941,,14794,70,1154564,,744,20,422360
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,121292,121292,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Gorbuzov Pranevich 2012: Example 1.1,proved,300,952,0,494,458,1117,,,952,2,107,1576941,,494,9,1154564,,458,5,422360
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,proved,300,4892,0,4266,626,1322,,,4892,49,107,1576941,,4266,53,1154564,,626,10,422360
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,120981,120981,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,125101,125101,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,123175,123175,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,30324,30324,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,120508,120508,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),proved,300,154232,0,4528,149704,10819,,,154232,107,107,1576941,,4528,54,1154564,,149704,107,422360
Rodriguez-Carbonell & Tiwari 2005 Example 1,proved,300,29452,0,2349,27103,33090,,,29452,94,107,1576941,,2349,45,1154564,,27103,106,422360
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),proved,300,2379,0,1002,1377,3825,,,2379,21,107,1576941,,1002,21,1154564,,1377,51,422360
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,timeout,300,-1,-1,-1,-1,-1,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,111751,111751,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,3284,3284,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Gorbuzov Pranevich 2012: Example 1.13,proved,300,33111,0,16657,16454,3131,,,33111,98,107,1576941,,16657,79,1154564,,16454,104,422360
Gorbuzov Pranevich 2012: Example 1.13 Reversed,proved,300,18174,0,17159,1015,1816,,,18174,73,107,1576941,,17159,80,1154564,,1015,34,422360
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,125069,125069,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,121227,121227,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Gorbuzov Pranevich 2012: Example 1.6,proved,300,12554,0,11686,868,1350,,,12554,59,107,1576941,,11686,63,1154564,,868,25,422360
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,120942,120942,-1,-1,0,,,NA,200,107,1576941,,NA,200,1154564,,NA,200,422360
Gorbuzov Pranevich 2012: Example 1.6 Reversed,proved,300,2737,0,1781,955,2528,,,2737,29,107,1576941,,1781,36,1154564,,955,32,422360
ATC: 2 Aircraft Tangential Roundabout Maneuver,proved,300,3483,0,1566,1917,7269,,,3483,40,107,1576941,,1566,34,1154564,,1917,64,422360
ATC: 3 Aircraft Tangential Roundabout Maneuver,proved,300,11182,0,4695,6486,33439,,,11182,58,107,1576941,,4695,55,1154564,,6486,98,422360
ATC: 4 Aircraft Tangential Roundabout Maneuver,proved,300,27015,0,10485,16529,95125,,,27015,89,107,1576941,,10485,62,1154564,,16529,105,422360

==> benchmarks_fmsd/20200905/all_proofhints_invgen_full-nodep_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,101,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,proved,300,900,0,329,571,1501,,,900,2,1,875,,329,4,210,,571,16,278
Arrowsmith Place Fig_3_11 page 83,proved,300,1146,0,439,707,2036,,,1146,7,2,1775,,439,10,521,,707,30,560
Arrowsmith Place Fig_3_5e page 79,proved,300,26928,0,25645,1283,1669,,,26928,85,3,2684,,25645,87,842,,1283,69,847
Ben Sassi Girard 20104 Moore-Greitzer Jet,proved,300,18628,0,17721,907,1045,,,18628,76,4,3702,,17721,77,1171,,907,51,1181
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,proved,300,15870,0,14970,900,1609,,,15870,67,5,4763,,14970,71,1532,,900,48,1548
Bhatia Szego Ex_2_4 page 68,proved,300,15892,0,14780,1111,1726,,,15892,68,6,5879,,14780,68,1924,,1111,60,1923
Collin Goriely page 60,proved,300,2229,0,1280,949,3020,,,2229,24,7,7025,,1280,27,2345,,949,52,2320
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,105231,105231,-1,-1,0,,,NA,200,8,8178,,NA,200,2772,,NA,200,2754
Dai Gan Xia Zhan JSC14 Ex. 5,proved,300,21769,0,20292,1476,1853,,,21769,79,9,9337,,20292,80,3201,,1476,75,3193
Darboux Christoffel Int Goriely page 58,proved,300,53476,0,48102,5373,7138,,,53476,95,10,10500,,48102,95,3640,,5373,98,3635
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,proved,300,14646,0,13021,1625,3331,,,14646,64,11,11711,,13021,61,4083,,1625,78,4113
Dumortier Llibre Artes Ex. 10_11,proved,300,3280,0,1305,1975,3687,,,3280,39,12,13011,,1305,28,4639,,1975,85,4596
Dumortier Llibre Artes Ex. 10_11b,proved,300,2123,0,1340,783,1901,,,2123,22,13,14617,,1340,29,5198,,783,38,5147
Dumortier Llibre Artes Ex. 10_15_i,proved,300,6414,0,5076,1338,3389,,,6414,54,14,16256,,5076,55,5782,,1338,71,5705
Dumortier Llibre Artes Ex. 10_15_ii,proved,300,45522,0,43483,2038,4467,,,45522,94,15,17938,,43483,94,6373,,2038,87,6269
Dumortier Llibre Artes Ex. 10_9,proved,300,2063,0,1202,861,1901,,,2063,21,16,19624,,1202,25,6966,,861,43,6840
Dumortier Llibre Artes Ex. 1_11a,proved,300,2176,0,896,1280,3883,,,2176,23,17,21375,,896,21,7568,,1280,68,7421
Dumortier Llibre Artes Ex. 1_9a,proved,300,3503,0,2243,1259,3298,,,3503,45,18,23288,,2243,41,8180,,1259,67,8016
Dumortier Llibre Artes Ex. 5_2,proved,300,26403,0,25278,1125,1687,,,26403,84,19,25251,,25278,86,8968,,1125,61,8615
Dumortier Llibre Artes Ex. 5_2_ii,proved,300,1686,0,559,1127,2913,,,1686,16,20,27298,,559,13,9846,,1127,62,9226
Fitzhugh Nagumo Ben Sassi Girard 2,proved,300,14531,0,13810,721,1679,,,14531,62,21,29361,,13810,67,10742,,721,31,9847
Forsman Phd Ex 6_1 page 99,proved,300,1913,0,321,1592,4679,,,1913,18,22,31484,,321,3,11642,,1592,77,10479
Forsman Phd Ex 6_14 page 119,proved,300,1163,0,427,736,1871,,,1163,10,23,33660,,427,8,12680,,736,33,11119
Hamiltonian System 1,proved,300,23889,0,23450,439,1114,,,23889,81,24,35889,,23450,84,13832,,439,9,11766
Hybrid Controller Mode 1,proved,300,17105,0,16738,367,666,,,17105,71,25,38134,,16738,72,15034,,367,5,12429
Hybrid Controller Mode 2,proved,300,4330,0,2633,1696,5519,,,4330,48,26,40396,,2633,46,16288,,1696,81,13102
Invariant Clusters Example 6,proved,300,2047,0,1650,397,631,,,2047,20,27,42671,,1650,33,17568,,397,7,13791
Invariant Clusters Example 7,proved,300,2490,0,2007,483,683,,,2490,29,28,45039,,2007,39,18873,,483,12,14489
Locally stable nonlinear system,proved,300,28363,0,26266,2097,2121,,,28363,86,29,47529,,26266,88,20213,,2097,89,15188
MIT astronautics Lyapunov,proved,300,2793,0,1837,956,2082,,,2793,33,30,50144,,1837,36,21564,,956,53,15895
Man Maccallum Goriely Page 57,proved,300,1116,0,443,673,1901,,,1116,6,31,52784,,443,11,22946,,673,26,16616
Nonlinear Circuit Example 3,proved,300,28528,0,28050,478,1136,,,28528,88,32,55469,,28050,89,24427,,478,11,17344
Nonlinear Circuit Example 4,unfinished (gen),300,116488,116488,-1,-1,0,,,NA,200,33,58262,,NA,200,26077,,NA,200,18080
Nonlinear Circuit RLC Circuit Oscillator,proved,300,3456,0,3081,375,668,,,3456,44,34,61096,,3081,49,27744,,375,6,18823
Prajna PhD Thesis 2-4-1 Page 31,proved,300,875,0,311,564,766,,,875,1,35,64016,,311,2,29497,,564,15,19590
Stable Limit Cycle 2,proved,300,1963,0,1382,581,1588,,,1963,19,36,66961,,1382,31,31334,,581,17,20358
Strogatz Example 6_3_2,proved,300,1211,0,612,599,1567,,,1211,11,37,69974,,612,18,33314,,599,19,21127
Strogatz Example 6_8_3,proved,300,1061,0,421,640,1871,,,1061,5,38,72995,,421,7,35311,,640,23,21910
Strogatz Exercise 6_1_5,proved,300,3308,0,1038,2270,6486,,,3308,41,39,76275,,1038,23,37318,,2270,90,22702
Strogatz Exercise 6_1_9 Dipole,proved,300,909,0,210,699,1871,,,909,3,40,79564,,210,1,39547,,699,29,23526
Strogatz Exercise 6_6_1 Reversible System,proved,300,1751,0,900,851,1903,,,1751,17,41,82872,,900,22,41790,,851,42,24362
Strogatz Exercise 6_6_2 Limit Cycle,proved,300,4115,0,2229,1886,2962,,,4115,47,42,86206,,2229,40,44184,,1886,82,25213
Strogatz Exercise 7_3_5,unfinished,300,6145,0,3902,2243,1526,,,NA,200,43,89638,,NA,200,46639,,NA,200,26074
Unstable Unit Circle 2,proved,300,2945,0,2394,551,1560,,,2945,36,44,93094,,2394,42,49134,,551,13,26941
Wien bridge oscillator,proved,300,23912,0,20434,3477,4718,,,23912,82,45,96597,,20434,81,51729,,3477,95,28715
Wiggins Example 17_1_2,proved,300,1606,0,878,728,1881,,,1606,13,46,100153,,878,20,54362,,728,32,28715
Wiggins Example 18_7_3_n,proved,300,3556,0,1997,1559,4599,,,3556,46,47,104268,,1997,38,57004,,1559,76,29605
ZYLZCL Example C1,proved,300,6845,0,6403,442,968,,,6845,55,48,108598,,6403,58,60004,,442,10,30505
ZYLZCL Example C3,proved,300,5183,0,4359,824,2200,,,5183,50,49,113479,,4359,52,63085,,824,40,31406
ZYLZCL Example C4,proved,300,3289,0,2642,647,1900,,,3289,40,50,118662,,2642,47,67305,,647,24,32310
ZYLZCL Example C6,proved,300,18076,0,17308,768,1910,,,18076,73,51,123987,,17308,75,71575,,768,36,33217
ZYLZCL Example C7,proved,300,3432,0,2595,836,2155,,,3432,43,52,129389,,2595,45,75934,,836,41,34166
ZYLZCL Example C8,proved,300,6241,0,4912,1329,4044,,,6241,53,53,135630,,4912,53,80846,,1329,70,35122
3D Lotka Volterra (I),proved,300,2685,0,593,2092,5729,,,2685,32,54,142044,,593,16,85889,,2092,88,36117
3D Lotka Volterra (II),proved,300,2920,0,591,2329,5819,,,2920,35,55,148889,,591,15,90965,,2329,91,37138
3D Lotka Volterra (III),proved,300,2615,0,602,2013,5759,,,2615,30,56,156159,,602,17,96089,,2013,86,38162
Alongi Nelson Ex_4_1_9 page 143,proved,300,1682,0,429,1253,2034,,,1682,15,57,163649,,429,9,101672,,1253,66,39203
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,67528,67528,-1,-1,0,,,NA,200,58,176204,,NA,200,108075,,NA,200,40272
Invariant 3-dim sphere,proved,300,16934,0,13440,3494,10204,,,16934,70,59,188926,,13440,66,119740,,3494,96,41367
Invariant Clusters Example 4,proved,300,5325,0,5043,282,639,,,5325,51,60,202706,,5043,54,131561,,282,2,42478
Invariant Clusters Example 5,proved,300,5402,0,5124,278,639,,,5402,52,61,216947,,5124,56,144582,,278,1,43603
Looping Particle,proved,300,3334,0,3000,334,659,,,3334,42,62,231478,,3000,48,157730,,334,4,44730
Shimizu Morioka System,proved,300,2275,0,1254,1021,1516,,,2275,27,63,246070,,1254,26,170898,,1021,55,45888
ZYLZCL Example C2,proved,300,21123,0,20054,1069,2237,,,21123,78,64,260716,,20054,79,184132,,1069,58,47051
Coupled Spring-Mass System (I),proved,300,3013,0,2455,558,1413,,,3013,37,65,275833,,2455,43,197469,,558,14,48255
Coupled Spring-Mass System (II),proved,300,123699,0,121198,2501,4209,,,123699,98,66,291427,,121198,101,210909,,2501,92,49508
Damped Mathieu System,unfinished (gen),300,120390,120390,-1,-1,0,,,NA,200,67,307297,,NA,200,224719,,NA,200,50767
Flight Maneuvers (I),unfinished (gen),300,119915,119915,-1,-1,0,,,NA,200,68,323189,,NA,200,239499,,NA,200,52047
Space Craft: Collision Avoidance,unfinished (gen),300,22777,22777,-1,-1,0,,,NA,200,69,339468,,NA,200,254388,,NA,200,53330
ZYLZCL Example C9,proved,300,37343,0,36574,769,2360,,,37343,91,70,356402,,36574,92,269284,,769,37,54659
Collision Avoidance Maneuver (I),unfinished (gen),300,121161,121161,-1,-1,0,,,NA,200,71,373507,,NA,200,284254,,NA,200,55997
Collision Avoidance Maneuver (II),unfinished (gen),300,438,438,-1,-1,0,,,NA,200,72,391138,,NA,200,300992,,NA,200,57355
Collision Avoidance Maneuver (III),unfinished (gen),300,125632,125632,-1,-1,0,,,NA,200,73,409214,,NA,200,317954,,NA,200,58745
Laub-Loomis,unfinished (gen),300,120637,120637,-1,-1,0,,,NA,200,74,427340,,NA,200,334964,,NA,200,60202
Planar 2-body problem,unfinished (gen),300,120394,120394,-1,-1,0,,,NA,200,75,445918,,NA,200,352272,,NA,200,61678
ZYLZCL Example C10,proved,300,41733,0,40737,995,2981,,,41733,93,76,464546,,40737,93,369826,,995,54,63237
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,unfinished (gen),300,119844,119844,-1,-1,0,,,NA,200,77,484095,,NA,200,387547,,NA,200,64829
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,unfinished (gen),300,113318,113318,-1,-1,0,,,NA,200,78,505218,,NA,200,406432,,NA,200,66454
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,69882,69882,-1,-1,0,,,NA,200,79,526987,,NA,200,426486,,NA,200,68113
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,113769,113769,-1,-1,0,,,NA,200,80,548858,,NA,200,446778,,NA,200,69795
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,proved,300,7270,0,4220,3050,12183,,,7270,56,81,572747,,4220,50,467212,,3050,93,71491
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,proved,300,124788,0,120946,3841,13132,,,124788,99,82,596659,,120946,100,487988,,3841,97,73377
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,120538,120538,-1,-1,0,,,NA,200,83,620704,,NA,200,511344,,NA,200,75284
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,proved,300,37742,0,36083,1659,6079,,,37742,92,84,647107,,36083,91,534794,,1659,79,77233
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),unfinished (gen),300,120552,120552,-1,-1,0,,,NA,200,85,674035,,NA,200,559839,,NA,200,79208
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,proved,300,134454,0,120576,13877,41865,,,134454,101,86,702398,,120576,99,585117,,13877,100,81221
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,unfinished (gen),300,121164,121164,-1,-1,0,,,NA,200,87,730903,,NA,200,610762,,NA,200,83259
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,unfinished (gen),300,119970,119970,-1,-1,0,,,NA,200,88,759431,,NA,200,637028,,NA,200,85351
Product of Locally stable nonlinear system and Invariant 3-dim sphere,unfinished (gen),300,105284,105284,-1,-1,0,,,NA,200,89,789043,,NA,200,665078,,NA,200,87448
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,proved,300,131370,0,120490,10879,31156,,,131370,100,90,820382,,120490,98,695259,,10879,99,89718
Valmorbida and Anderson Example 3,proved,300,1159,0,392,767,2041,,,1159,9,91,857725,,392,6,731342,,767,35,92047
Prajna PhD Thesis 2-4-1 Page 31,proved,300,14241,0,13337,904,1613,,,14241,61,92,895467,,13337,65,767916,,904,50,94548
Ferragut Giacomini 2010: Example 1,proved,300,28505,0,25045,3459,7324,,,28505,87,93,937200,,25045,85,808653,,3459,94,97598
Ferragut Giacomini 2010: Example 1 (Variant),unfinished (gen),300,107252,107252,-1,-1,0,,,NA,200,94,982722,,NA,200,852136,,NA,200,101057
Ferragut Giacomini 2010: Example 2,proved,300,13780,0,13148,632,1853,,,13780,60,95,1036198,,13148,62,900238,,632,22,104534
Ferragut Giacomini 2010: Example 2 (Variant),proved,300,12722,0,11821,901,2343,,,12722,59,96,1110269,,11821,60,973442,,901,49,108028
Ferragut Giacomini 2010: Example 3,proved,300,19549,0,18885,663,1061,,,19549,77,97,1224609,,18885,78,1086578,,663,25,111869
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,68106,68106,-1,-1,0,,,NA,200,98,1348308,,NA,200,1207068,,NA,200,117242
Ferragut Giacomini 2010: Example 5,proved,300,2834,0,1152,1682,3844,,,2834,34,99,1473096,,1152,24,1327644,,1682,80,128121
Ferragut Giacomini 2010: Example 5 (Variant 1),proved,300,15117,0,13168,1949,4892,,,15117,65,100,1604466,,13168,63,1448590,,1949,84,141998
Ferragut Giacomini 2010: Example 5 (Variant 2),proved,300,14592,0,13234,1358,2560,,,14592,63,101,1738920,,13234,64,1569788,,1358,72,169115
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,121042,121042,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),proved,300,16279,0,14889,1390,2276,,,16279,69,101,1738920,,14889,69,1569788,,1390,73,169115
Yang Wu Lin 2020: Benchmark C2,proved,300,114340,0,113136,1204,2267,,,114340,97,101,1738920,,113136,97,1569788,,1204,65,169115
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),proved,300,18126,0,16962,1163,1993,,,18126,74,101,1738920,,16962,73,1569788,,1163,64,169115
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,proved,300,1300,0,556,743,1926,,,1300,12,101,1738920,,556,12,1569788,,743,34,169115
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,88145,88145,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,119898,119898,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,121332,121332,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),proved,300,31339,0,30181,1158,2183,,,31339,90,101,1738920,,30181,90,1569788,,1158,63,169115
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,120027,120027,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),proved,300,21871,0,20776,1095,2637,,,21871,80,101,1738920,,20776,82,1569788,,1095,59,169115
Gorbuzov Pranevich 2012: Example 1.2,proved,300,1639,0,1351,287,818,,,1639,14,101,1738920,,1351,30,1569788,,287,3,169115
Gorbuzov Pranevich 2012: Example 1.4,proved,300,1153,0,361,792,984,,,1153,8,101,1738920,,361,5,1569788,,792,39,169115
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,proved,300,2368,0,1481,887,1702,,,2368,28,101,1738920,,1481,32,1569788,,887,45,169115
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,119957,119957,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,proved,300,2262,0,1667,595,1940,,,2262,26,101,1738920,,1667,34,1569788,,595,18,169115
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,82366,82366,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,85995,85995,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),proved,300,3021,0,1980,1041,2628,,,3021,38,101,1738920,,1980,37,1569788,,1041,57,169115
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,119855,119855,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),unfinished (gen),300,96727,96727,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),proved,300,24045,0,23356,689,1973,,,24045,83,101,1738920,,23356,83,1569788,,689,27,169115
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),proved,300,15594,0,14896,698,2036,,,15594,66,101,1738920,,14896,70,1569788,,698,28,169115
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,121308,121308,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Gorbuzov Pranevich 2012: Example 1.1,proved,300,1018,0,584,434,1117,,,1018,4,101,1738920,,584,14,1569788,,434,8,169115
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,proved,300,4881,0,4270,611,1322,,,4881,49,101,1738920,,4270,51,1569788,,611,20,169115
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,120466,120466,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,120365,120365,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,93376,93376,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,30374,30374,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,120585,120585,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),proved,300,74071,0,73204,867,2089,,,74071,96,101,1738920,,73204,96,1569788,,867,44,169115
Rodriguez-Carbonell & Tiwari 2005 Example 1,proved,300,29612,0,2495,27117,33090,,,29612,89,101,1738920,,2495,44,1569788,,27117,101,169115
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),proved,300,2245,0,788,1457,3825,,,2245,25,101,1738920,,788,19,1569788,,1457,74,169115
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,timeout,300,-1,-1,-1,-1,-1,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,76308,76308,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,75701,75701,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Gorbuzov Pranevich 2012: Example 1.13,proved,300,17631,0,17010,621,1850,,,17631,72,101,1738920,,17010,74,1569788,,621,21,169115
Gorbuzov Pranevich 2012: Example 1.13 Reversed,proved,300,18578,0,17554,1024,1816,,,18578,75,101,1738920,,17554,76,1569788,,1024,56,169115
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,125075,125075,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,121266,121266,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Gorbuzov Pranevich 2012: Example 1.6,proved,300,12555,0,11665,890,1350,,,12555,58,101,1738920,,11665,59,1569788,,890,47,169115
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,120899,120899,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
Gorbuzov Pranevich 2012: Example 1.6 Reversed,proved,300,2640,0,1753,887,2528,,,2640,31,101,1738920,,1753,35,1569788,,887,45,169115
ATC: 2 Aircraft Tangential Roundabout Maneuver,proved,300,7490,0,5583,1907,7269,,,7490,57,101,1738920,,5583,57,1569788,,1907,83,169115
ATC: 3 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,24364,24364,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115
ATC: 4 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,952,952,-1,-1,0,,,NA,200,101,1738920,,NA,200,1569788,,NA,200,169115

==> benchmarks_fmsd/20200905/all_proofhints_invgen_full-noheur_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,95,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,proved,300,900,0,334,566,1428,,,900,3,1,875,,334,2,304,,566,20,272
Arrowsmith Place Fig_3_11 page 83,proved,300,1029,0,527,502,1521,,,1029,9,2,1753,,527,9,638,,502,15,553
Arrowsmith Place Fig_3_5e page 79,unfinished (gen),300,99633,99633,-1,-1,0,,,NA,200,3,2653,,NA,200,996,,NA,200,862
Ben Sassi Girard 20104 Moore-Greitzer Jet,proved,300,17363,0,16400,963,1045,,,17363,74,4,3591,,16400,73,1356,,963,55,1195
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,proved,300,12959,0,12041,918,1609,,,12959,52,5,4543,,12041,56,1728,,918,52,1539
Bhatia Szego Ex_2_4 page 68,proved,300,14562,0,13467,1095,1726,,,14562,67,6,5502,,13467,69,2105,,1095,61,1893
Collin Goriely page 60,proved,300,1370,0,415,955,3020,,,1370,15,7,6468,,415,8,2483,,955,54,2273
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,107953,107953,-1,-1,0,,,NA,200,8,7467,,NA,200,2898,,NA,200,2673
Dai Gan Xia Zhan JSC14 Ex. 5,proved,300,20275,0,18784,1491,1853,,,20275,78,9,8496,,18784,79,3425,,1491,76,3077
Darboux Christoffel Int Goriely page 58,proved,300,72663,0,70921,1742,4480,,,72663,92,10,9546,,70921,92,3959,,1742,83,3508
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,proved,300,12961,0,11417,1544,2951,,,12961,53,11,10640,,11417,51,4534,,1544,78,3940
Dumortier Llibre Artes Ex. 10_11,proved,300,29855,0,28140,1715,2935,,,29855,86,12,11806,,28140,86,5146,,1715,81,4379
Dumortier Llibre Artes Ex. 10_11b,proved,300,1978,0,1332,646,1521,,,1978,27,13,13011,,1332,29,6384,,646,30,4826
Dumortier Llibre Artes Ex. 10_15_i,unfinished (gen),300,120033,120033,-1,-1,0,,,NA,200,14,14339,,NA,200,6384,,NA,200,5326
Dumortier Llibre Artes Ex. 10_15_ii,proved,300,4647,0,3917,730,1614,,,4647,39,15,15709,,3917,40,7177,,730,42,5828
Dumortier Llibre Artes Ex. 10_9,proved,300,1532,0,840,692,1521,,,1532,19,16,17130,,840,18,7990,,692,37,6343
Dumortier Llibre Artes Ex. 1_11a,proved,300,1827,0,827,1000,3139,,,1827,23,17,18562,,827,17,8817,,1000,58,6862
Dumortier Llibre Artes Ex. 1_9a,proved,300,49419,0,48423,996,2949,,,49419,89,18,20037,,48423,89,9657,,996,57,7396
Dumortier Llibre Artes Ex. 5_2,unfinished (gen),300,120387,120387,-1,-1,0,,,NA,200,19,21569,,NA,200,10539,,NA,200,7943
Dumortier Llibre Artes Ex. 5_2_ii,unfinished (gen),300,119969,119969,-1,-1,0,,,NA,200,20,23118,,NA,200,11503,,NA,200,8509
Fitzhugh Nagumo Ben Sassi Girard 2,proved,300,12999,0,12286,712,1679,,,12999,54,21,24694,,12286,59,12473,,712,40,9085
Forsman Phd Ex 6_1 page 99,proved,300,12330,0,10861,1469,4297,,,12330,50,22,26373,,10861,49,13473,,1469,75,9670
Forsman Phd Ex 6_14 page 119,proved,300,878,0,378,500,1491,,,878,2,23,28200,,378,7,14497,,500,14,10257
Hamiltonian System 1,proved,300,21185,0,20738,447,1114,,,21185,80,24,30047,,20738,82,15538,,447,13,10845
Hybrid Controller Mode 1,proved,300,966,0,612,354,666,,,966,7,25,31942,,612,12,16789,,354,6,11438
Hybrid Controller Mode 2,proved,300,2446,0,2046,400,685,,,2446,33,26,33865,,2046,35,18082,,400,8,12034
Invariant Clusters Example 6,proved,300,1421,0,1041,380,631,,,1421,16,27,35843,,1041,24,19387,,380,7,12638
Invariant Clusters Example 7,proved,300,1432,0,1000,432,683,,,1432,17,28,37870,,1000,22,20694,,432,11,13244
Locally stable nonlinear system,proved,300,25992,0,23939,2053,2121,,,25992,85,29,40017,,23939,85,22026,,2053,87,13885
MIT astronautics Lyapunov,unfinished (gen),300,120410,120410,-1,-1,0,,,NA,200,30,42192,,NA,200,23432,,NA,200,14531
Man Maccallum Goriely Page 57,proved,300,1094,0,575,519,1555,,,1094,11,31,44405,,575,11,24916,,519,17,15825
Nonlinear Circuit Example 3,unfinished (gen),300,88292,88292,-1,-1,0,,,NA,200,32,46644,,NA,200,26579,,NA,200,15825
Nonlinear Circuit Example 4,unfinished (gen),300,108808,108808,-1,-1,0,,,NA,200,33,49090,,NA,200,28344,,NA,200,16473
Nonlinear Circuit RLC Circuit Oscillator,proved,300,2908,0,2575,333,668,,,2908,35,34,51720,,2575,38,30174,,333,4,17132
Prajna PhD Thesis 2-4-1 Page 31,proved,300,1847,0,1251,596,1480,,,1847,24,35,54628,,1251,25,32220,,596,26,17795
Stable Limit Cycle 2,proved,300,1166,0,619,547,1588,,,1166,12,36,57822,,619,13,34316,,547,19,18471
Strogatz Example 6_3_2,proved,300,11932,0,11238,694,1632,,,11932,49,37,61022,,11238,50,36836,,694,38,19163
Strogatz Example 6_8_3,proved,300,875,0,360,515,1491,,,875,1,38,65006,,360,4,39411,,515,16,19857
Strogatz Exercise 6_1_5,proved,300,13330,0,11727,1603,2989,,,13330,57,39,69653,,11727,54,43244,,1603,79,20568
Strogatz Exercise 6_1_9 Dipole,proved,300,959,0,372,587,1491,,,959,6,40,74545,,372,5,47161,,587,23,21280
Strogatz Exercise 6_6_1 Reversible System,proved,300,3200,0,1765,1435,2935,,,3200,37,41,79542,,1765,33,51449,,1435,73,21993
Strogatz Exercise 6_6_2 Limit Cycle,proved,300,14535,0,12811,1724,3123,,,14535,66,42,84627,,12811,65,56165,,1724,82,22723
Strogatz Exercise 7_3_5,proved,300,2147,0,813,1334,3125,,,2147,29,43,90367,,813,16,60941,,1334,71,23455
Unstable Unit Circle 2,proved,300,1328,0,793,534,1560,,,1328,14,44,96727,,793,15,66496,,534,18,24232
Wien bridge oscillator,proved,300,21290,0,17849,3441,4718,,,21290,81,45,103914,,17849,77,72124,,3441,94,25014
Wiggins Example 17_1_2,proved,300,1576,0,970,606,1501,,,1576,21,46,111142,,970,21,78641,,606,28,25842
Wiggins Example 18_7_3_n,unfinished (gen),300,107476,107476,-1,-1,0,,,NA,200,47,122223,,NA,200,88850,,NA,200,26693
ZYLZCL Example C1,proved,300,1050,0,619,431,968,,,1050,10,48,133750,,619,13,99600,,431,10,27547
ZYLZCL Example C3,proved,300,952,0,304,648,1805,,,952,5,49,145682,,304,1,110461,,648,33,28402
ZYLZCL Example C4,proved,300,13484,0,12702,782,1949,,,13484,60,50,158012,,12702,64,121699,,782,45,29274
ZYLZCL Example C6,proved,300,11527,0,10750,777,1910,,,11527,48,51,170412,,10750,48,133116,,777,44,30153
ZYLZCL Example C7,proved,300,999,0,358,641,1760,,,999,8,52,183371,,358,3,144637,,641,29,31071
ZYLZCL Example C8,proved,300,20690,0,20031,659,1847,,,20690,79,53,196332,,20031,81,156308,,659,34,31991
3D Lotka Volterra (I),proved,300,7187,0,5555,1632,4545,,,7187,45,54,209331,,5555,44,168035,,1632,80,32946
3D Lotka Volterra (II),proved,300,5740,0,3833,1907,2973,,,5740,43,55,222409,,3833,39,180038,,1907,86,33909
3D Lotka Volterra (III),proved,300,3984,0,2520,1464,3785,,,3984,38,56,235579,,2520,37,192079,,1464,74,34882
Alongi Nelson Ex_4_1_9 page 143,proved,300,3194,0,2096,1098,1685,,,3194,36,57,248909,,2096,36,204260,,1098,62,35878
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,69947,69947,-1,-1,0,,,NA,200,58,262370,,NA,200,216480,,NA,200,36878
Invariant 3-dim sphere,proved,300,6360,0,5628,732,1705,,,6360,44,59,275843,,5628,45,228766,,732,43,37881
Invariant Clusters Example 4,proved,300,4997,0,4716,281,639,,,4997,41,60,289327,,4716,42,241168,,281,2,38899
Invariant Clusters Example 5,proved,300,5085,0,4776,309,639,,,5085,42,61,302946,,4776,43,253635,,309,3,39994
Looping Particle,proved,300,2175,0,1830,344,659,,,2175,30,62,316642,,1830,34,266201,,344,5,41092
Shimizu Morioka System,unfinished (gen),300,88455,88455,-1,-1,0,,,NA,200,63,330542,,NA,200,278784,,NA,200,42205
ZYLZCL Example C2,proved,300,13696,0,12583,1113,2237,,,13696,62,64,344509,,12583,63,291486,,1113,63,43330
Coupled Spring-Mass System (I),proved,300,2239,0,1663,576,1413,,,2239,32,65,358710,,1663,32,304297,,576,21,44482
Coupled Spring-Mass System (II),proved,300,123625,0,121129,2496,4209,,,123625,95,66,373245,,121129,95,317326,,2496,89,45649
Damped Mathieu System,unfinished (gen),300,13516,13516,-1,-1,0,,,NA,200,67,387807,,NA,200,330370,,NA,200,46820
Flight Maneuvers (I),unfinished (gen),300,71639,71639,-1,-1,0,,,NA,200,68,402538,,NA,200,343822,,NA,200,48011
Space Craft: Collision Avoidance,unfinished (gen),300,120127,120127,-1,-1,0,,,NA,200,69,417436,,NA,200,357289,,NA,200,49252
ZYLZCL Example C9,proved,300,7228,0,6517,711,2360,,,7228,46,70,432799,,6517,46,370869,,711,39,50577
Collision Avoidance Maneuver (I),unfinished (gen),300,119872,119872,-1,-1,0,,,NA,200,71,448769,,NA,200,384749,,NA,200,51911
Collision Avoidance Maneuver (II),unfinished (gen),300,21976,21976,-1,-1,0,,,NA,200,72,465616,,NA,200,400949,,NA,200,53311
Collision Avoidance Maneuver (III),unfinished (gen),300,6438,6438,-1,-1,0,,,NA,200,73,482698,,NA,200,417349,,NA,200,54746
Laub-Loomis,unfinished (gen),300,120606,120606,-1,-1,0,,,NA,200,74,500061,,NA,200,433784,,NA,200,56210
Planar 2-body problem,unfinished (gen),300,120099,120099,-1,-1,0,,,NA,200,75,517838,,NA,200,450453,,NA,200,57679
ZYLZCL Example C10,proved,300,11081,0,10209,872,2981,,,11081,47,76,536730,,10209,47,467257,,872,50,59170
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,unfinished (gen),300,120287,120287,-1,-1,0,,,NA,200,77,555757,,NA,200,485106,,NA,200,60669
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,proved,300,15363,0,13580,1783,5454,,,15363,70,78,576032,,13580,70,503285,,1783,84,62213
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,120385,120385,-1,-1,0,,,NA,200,79,596722,,NA,200,522069,,NA,200,63816
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,120283,120283,-1,-1,0,,,NA,200,80,617907,,NA,200,541410,,NA,200,65448
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,proved,300,15970,0,13452,2518,8445,,,15970,71,81,639197,,13452,68,561441,,2518,90,67163
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,proved,300,24684,0,21549,3135,9468,,,24684,84,82,661140,,21549,84,582179,,3135,93,68887
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,120394,120394,-1,-1,0,,,NA,200,83,683506,,NA,200,602930,,NA,200,70629
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,proved,300,2630,0,1305,1325,4224,,,2630,34,84,708190,,1305,27,624479,,1325,70,72412
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),unfinished (gen),300,120281,120281,-1,-1,0,,,NA,200,85,734182,,NA,200,648418,,NA,200,74214
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,proved,300,22366,0,19341,3025,11001,,,22366,83,86,764037,,19341,80,676558,,3025,92,76121
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,proved,300,19027,0,16669,2357,7530,,,19027,77,87,800359,,16669,75,708405,,2357,88,78174
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,proved,300,14898,0,12181,2717,6975,,,14898,69,88,838333,,12181,57,745253,,2717,91,80531
Product of Locally stable nonlinear system and Invariant 3-dim sphere,proved,300,36322,0,31847,4474,6629,,,36322,87,89,887752,,31847,87,793676,,4474,95,83027
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,proved,300,69667,0,68168,1499,4740,,,69667,91,90,940534,,68168,91,845440,,1499,77,85545
Valmorbida and Anderson Example 3,proved,300,1549,0,964,585,1557,,,1549,20,91,1010201,,964,20,913608,,585,22,88262
Prajna PhD Thesis 2-4-1 Page 31,proved,300,12400,0,11521,879,1613,,,12400,51,92,1082864,,11521,52,984529,,879,51,91287
Ferragut Giacomini 2010: Example 1,unfinished (gen),300,70390,70390,-1,-1,0,,,NA,200,93,1162266,,NA,200,1063077,,NA,200,94422
Ferragut Giacomini 2010: Example 1 (Variant),proved,300,21943,0,20751,1191,903,,,21943,82,94,1262090,,20751,83,1162238,,1191,68,97863
Ferragut Giacomini 2010: Example 2,proved,300,79402,0,78548,854,2791,,,79402,93,95,1385715,,78548,93,1283367,,854,48,102337
Ferragut Giacomini 2010: Example 2 (Variant),proved,300,13900,0,13044,855,2134,,,13900,63,95,1385715,,13044,67,1283367,,855,49,102337
Ferragut Giacomini 2010: Example 3,proved,300,17082,0,16435,647,1061,,,17082,73,95,1385715,,16435,74,1283367,,647,31,102337
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,69650,69650,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Ferragut Giacomini 2010: Example 5,proved,300,14731,0,13880,851,2854,,,14731,68,95,1385715,,13880,71,1283367,,851,47,102337
Ferragut Giacomini 2010: Example 5 (Variant 1),proved,300,13473,0,11671,1802,4512,,,13473,59,95,1385715,,11671,53,1283367,,1802,85,102337
Ferragut Giacomini 2010: Example 5 (Variant 2),proved,300,13461,0,12220,1241,2180,,,13461,58,95,1385715,,12220,58,1283367,,1241,69,102337
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,120490,120490,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),proved,300,13967,0,12566,1400,2276,,,13967,64,95,1385715,,12566,62,1283367,,1400,72,102337
Yang Wu Lin 2020: Benchmark C2,proved,300,37974,0,36848,1125,2267,,,37974,88,95,1385715,,36848,88,1283367,,1125,64,102337
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),proved,300,13619,0,12467,1152,1993,,,13619,61,95,1385715,,12467,61,1283367,,1152,65,102337
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,proved,300,1475,0,882,593,1546,,,1475,18,95,1385715,,882,19,1283367,,593,25,102337
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,87993,87993,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,120148,120148,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,120886,120886,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),proved,300,13170,0,12003,1167,2183,,,13170,56,95,1385715,,12003,55,1283367,,1167,66,102337
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,120204,120204,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),proved,300,14201,0,13029,1171,2637,,,14201,65,95,1385715,,13029,66,1283367,,1171,67,102337
Gorbuzov Pranevich 2012: Example 1.2,proved,300,1679,0,1406,272,818,,,1679,22,95,1385715,,1406,30,1283367,,272,1,102337
Gorbuzov Pranevich 2012: Example 1.4,proved,300,1205,0,377,828,984,,,1205,13,95,1385715,,377,6,1283367,,828,46,102337
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,proved,300,2213,0,1293,920,1702,,,2213,31,95,1385715,,1293,26,1283367,,920,53,102337
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,120471,120471,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,proved,300,1895,0,1307,588,1940,,,1895,25,95,1385715,,1307,28,1283367,,588,24,102337
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,81147,81147,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,88033,88033,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),proved,300,2027,0,1024,1003,2628,,,2027,28,95,1385715,,1024,23,1283367,,1003,59,102337
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,120063,120063,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),unfinished (gen),300,98268,98268,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),proved,300,18892,0,18179,713,1973,,,18892,76,95,1385715,,18179,78,1283367,,713,41,102337
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),proved,300,13078,0,12402,676,2036,,,13078,55,95,1385715,,12402,60,1283367,,676,36,102337
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,123394,123394,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Gorbuzov Pranevich 2012: Example 1.1,proved,300,938,0,534,404,1117,,,938,4,95,1385715,,534,10,1283367,,404,9,102337
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,proved,300,4892,0,4288,604,1322,,,4892,40,95,1385715,,4288,41,1283367,,604,27,102337
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,120437,120437,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,120254,120254,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,109406,109406,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,385,385,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,120471,120471,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),proved,300,1923,0,1484,439,1024,,,1923,26,95,1385715,,1484,31,1283367,,439,12,102337
Rodriguez-Carbonell & Tiwari 2005 Example 1,unfinished (gen),300,114188,114188,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),unfinished (gen),300,74244,74244,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,unfinished (gen),300,96859,96859,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,112332,112332,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,112553,112553,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Gorbuzov Pranevich 2012: Example 1.13,proved,300,16847,0,16200,647,1850,,,16847,72,95,1385715,,16200,72,1283367,,647,31,102337
Gorbuzov Pranevich 2012: Example 1.13 Reversed,proved,300,17777,0,16804,973,1816,,,17777,75,95,1385715,,16804,76,1283367,,973,56,102337
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,628,628,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,120965,120965,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Gorbuzov Pranevich 2012: Example 1.6,proved,300,52782,0,51764,1018,1979,,,52782,90,95,1385715,,51764,90,1283367,,1018,60,102337
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,120759,120759,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
Gorbuzov Pranevich 2012: Example 1.6 Reversed,proved,300,99824,0,99161,663,1968,,,99824,94,95,1385715,,99161,94,1283367,,663,35,102337
ATC: 2 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,119964,119964,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
ATC: 3 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,29422,29422,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337
ATC: 4 Aircraft Tangential Roundabout Maneuver,unfinished (gen),300,16862,16862,-1,-1,0,,,NA,200,95,1385715,,NA,200,1283367,,NA,200,102337

==> benchmarks_fmsd/20200905/all_proofhints_invgen_full-nohints_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,101,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,proved,300,1129,0,358,767,2847,,,1129,7,1,779,,358,2,275,,767,34,274
Arrowsmith Place Fig_3_11 page 83,proved,300,978,0,428,550,1643,,,978,4,2,1729,,428,6,633,,550,12,618
Arrowsmith Place Fig_3_5e page 79,proved,300,27579,0,25986,1570,1754,,,27579,81,3,2684,,25986,83,993,,1570,85,974
Ben Sassi Girard 20104 Moore-Greitzer Jet,proved,300,18802,0,17652,1144,1049,,,18802,72,4,3662,,17652,73,1373,,1144,64,1342
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,proved,300,15871,0,14852,1018,1687,,,15871,65,5,4708,,14852,65,1797,,1018,53,1714
Bhatia Szego Ex_2_4 page 68,proved,300,15744,0,14537,1205,1804,,,15744,64,6,5777,,14537,64,2225,,1205,68,2151
Collin Goriely page 60,proved,300,2170,0,1196,971,3126,,,2170,26,7,6906,,1196,23,2656,,971,48,3081
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,105269,105269,-1,-1,0,,,NA,200,8,8124,,NA,200,3090,,NA,200,3081
Dai Gan Xia Zhan JSC14 Ex. 5,proved,300,21397,0,19791,1601,1931,,,21397,74,9,9431,,19791,75,3606,,1601,86,3553
Darboux Christoffel Int Goriely page 58,unfinished,300,51039,0,48996,2026,1,,,NA,200,10,10905,,NA,200,4123,,NA,200,4034
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,proved,300,14380,0,13089,1289,3013,,,14380,58,11,12461,,13089,58,4702,,1289,73,4538
Dumortier Llibre Artes Ex. 10_11,proved,300,2425,0,1326,1096,2943,,,2425,32,12,14047,,1326,25,5298,,1096,61,5088
Dumortier Llibre Artes Ex. 10_11b,proved,300,2039,0,1366,672,1545,,,2039,22,13,15675,,1366,28,5900,,672,25,5669
Dumortier Llibre Artes Ex. 10_15_i,proved,300,6359,0,5130,1227,3061,,,6359,52,14,17304,,5130,53,6542,,1227,70,6258
Dumortier Llibre Artes Ex. 10_15_ii,proved,300,45330,0,43347,1977,4467,,,45330,94,15,19080,,43347,94,7400,,1977,89,6865
Dumortier Llibre Artes Ex. 10_9,proved,300,1960,0,1186,774,1545,,,1960,18,16,20879,,1186,22,8262,,774,36,7479
Dumortier Llibre Artes Ex. 1_11a,proved,300,1799,0,882,915,3081,,,1799,16,17,22806,,882,17,9144,,915,46,8095
Dumortier Llibre Artes Ex. 1_9a,proved,300,3376,0,2354,1021,3018,,,3376,44,18,24766,,2354,41,10076,,1021,54,8730
Dumortier Llibre Artes Ex. 5_2,proved,300,27020,0,25556,1453,2528,,,27020,80,19,26762,,25556,82,11041,,1453,83,9368
Dumortier Llibre Artes Ex. 5_2_ii,proved,300,1556,0,516,1037,3148,,,1556,11,20,28790,,516,9,12084,,1037,56,10009
Fitzhugh Nagumo Ben Sassi Girard 2,proved,300,13546,0,12759,785,1711,,,13546,55,21,30825,,12759,56,13203,,785,37,10665
Forsman Phd Ex 6_1 page 99,proved,300,2028,0,862,1164,2952,,,2028,20,22,32864,,862,16,14389,,1164,66,11324
Forsman Phd Ex 6_14 page 119,proved,300,1069,0,434,635,1515,,,1069,6,23,36974,,434,8,15585,,635,18,11988
Hamiltonian System 1,proved,300,22781,0,21425,1343,2570,,,22781,77,24,36974,,21425,78,16835,,1343,74,12653
Hybrid Controller Mode 1,proved,300,17404,0,16931,472,910,,,17404,68,25,39114,,16931,70,18161,,472,9,13325
Hybrid Controller Mode 2,proved,300,3671,0,2665,1001,3662,,,3671,47,26,41284,,2665,46,19513,,1001,51,13999
Invariant Clusters Example 6,proved,300,2055,0,1589,465,861,,,2055,23,27,43528,,1589,31,20867,,465,7,14678
Invariant Clusters Example 7,proved,300,2683,0,2101,581,913,,,2683,35,28,45835,,2101,38,22233,,581,13,15363
Locally stable nonlinear system,proved,300,28993,0,26657,2330,2191,,,28993,84,29,48164,,26657,84,23682,,2330,94,16054
MIT astronautics Lyapunov,proved,300,2726,0,1829,896,1671,,,2726,36,30,50559,,1829,35,25189,,896,45,16748
Man Maccallum Goriely Page 57,proved,300,1046,0,431,614,1545,,,1046,5,31,52983,,431,7,26778,,614,16,17474
Nonlinear Circuit Example 3,proved,300,27935,0,27266,664,2024,,,27935,83,32,55408,,27266,86,28378,,664,23,18201
Nonlinear Circuit Example 4,unfinished (gen),300,115677,115677,-1,-1,0,,,NA,200,33,57879,,NA,200,30116,,NA,200,18929
Nonlinear Circuit RLC Circuit Oscillator,proved,300,3478,0,3011,465,932,,,3478,45,34,60447,,3011,48,31912,,465,7,19696
Prajna PhD Thesis 2-4-1 Page 31,proved,300,1474,0,858,616,1506,,,1474,10,35,63130,,858,15,33741,,616,17,20467
Stable Limit Cycle 2,proved,300,1996,0,1354,641,1666,,,1996,19,36,65856,,1354,27,35742,,641,20,21241
Strogatz Example 6_3_2,proved,300,1307,0,642,665,1567,,,1307,9,37,68679,,642,14,37751,,665,24,22026
Strogatz Example 6_8_3,proved,300,950,0,360,589,1515,,,950,2,38,71642,,360,3,39852,,589,14,22817
Strogatz Exercise 6_1_5,proved,300,2307,0,1043,1260,4573,,,2307,28,39,74665,,1043,20,42097,,1260,71,23620
Strogatz Exercise 6_1_9 Dipole,proved,300,779,0,275,504,1515,,,779,1,40,77689,,275,1,44380,,504,11,24433
Strogatz Exercise 6_6_1 Reversible System,proved,300,2963,0,2283,679,1547,,,2963,38,41,80781,,2283,40,46734,,679,27,25247
Strogatz Exercise 6_6_2 Limit Cycle,proved,300,3092,0,2245,843,2234,,,3092,41,42,84051,,2245,39,49091,,843,44,26071
Strogatz Exercise 7_3_5,unfinished,300,4824,0,3856,962,1,,,NA,200,43,87338,,NA,200,51475,,NA,200,26909
Unstable Unit Circle 2,proved,300,3023,0,2384,638,1682,,,3023,39,44,90714,,2384,43,53951,,638,19,27752
Wien bridge oscillator,unfinished,300,20771,0,20240,528,1,,,NA,200,45,94192,,NA,200,56578,,NA,200,28648
Wiggins Example 17_1_2,proved,300,2140,0,1449,691,1525,,,2140,25,46,97677,,1449,29,59243,,691,29,29563
Wiggins Example 18_7_3_n,proved,300,3024,0,2001,1021,2976,,,3024,40,47,101348,,2001,36,62246,,1021,54,30527
ZYLZCL Example C1,unfinished (gen),300,1799,1799,-1,-1,0,,,NA,200,48,105532,,NA,200,65257,,NA,200,31498
ZYLZCL Example C3,proved,300,4184,0,3509,674,1837,,,4184,48,49,110351,,3509,49,68766,,674,26,32491
ZYLZCL Example C4,proved,300,3287,0,2627,659,1900,,,3287,43,50,115624,,2627,45,72973,,659,22,33490
ZYLZCL Example C6,unfinished (gen),300,240,240,-1,-1,0,,,NA,200,51,120977,,NA,200,77873,,NA,200,34491
ZYLZCL Example C7,proved,300,2424,0,1738,685,1792,,,2424,31,52,127336,,1738,33,82881,,685,28,35504
ZYLZCL Example C8,proved,300,29460,0,28444,1013,3323,,,29460,86,53,136179,,28444,87,88011,,1013,52,36522
3D Lotka Volterra (I),proved,300,2055,0,602,1451,4767,,,2055,23,54,148817,,602,13,94724,,1451,82,38564
3D Lotka Volterra (II),proved,300,2035,0,596,1435,4850,,,2035,21,55,162363,,596,12,106311,,1435,79,38564
3D Lotka Volterra (III),proved,300,1927,0,579,1345,4804,,,1927,17,56,176191,,579,11,119070,,1345,75,39601
Alongi Nelson Ex_4_1_9 page 143,proved,300,1586,0,424,1162,1716,,,1586,12,57,190469,,424,5,132090,,1162,65,40644
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,67528,67528,-1,-1,0,,,NA,200,58,204849,,NA,200,145179,,NA,200,41694
Invariant 3-dim sphere,proved,300,15574,0,13267,2302,8267,,,15574,63,59,219288,,13267,60,158372,,2302,92,42770
Invariant Clusters Example 4,proved,300,5353,0,5008,344,955,,,5353,51,60,233844,,5008,52,171639,,344,2,43852
Invariant Clusters Example 5,proved,300,5273,0,4900,372,955,,,5273,50,61,248728,,4900,51,185078,,372,5,46044
Looping Particle,proved,300,3485,0,3003,481,1029,,,3485,46,62,264005,,3003,47,198668,,481,10,46044
Shimizu Morioka System,proved,300,2244,0,1250,993,1516,,,2244,27,63,279579,,1250,24,212493,,993,49,47187
ZYLZCL Example C2,proved,300,21278,0,20082,1195,2266,,,21278,73,64,295323,,20082,76,227030,,1195,67,48331
Coupled Spring-Mass System (I),proved,300,3270,0,2476,791,2311,,,3270,42,65,311194,,2476,44,241882,,791,38,49493
Coupled Spring-Mass System (II),proved,300,122819,0,121582,1217,3893,,,122819,100,66,327939,,121582,101,256803,,1217,69,50657
Damped Mathieu System,unfinished (gen),300,120788,120788,-1,-1,0,,,NA,200,67,345001,,NA,200,271939,,NA,200,51852
Flight Maneuvers (I),unfinished (gen),300,121152,121152,-1,-1,0,,,NA,200,68,362405,,NA,200,287200,,NA,200,53057
Space Craft: Collision Avoidance,unfinished (gen),300,125074,125074,-1,-1,0,,,NA,200,69,380188,,NA,200,304044,,NA,200,54274
ZYLZCL Example C9,proved,300,37454,0,36629,824,2663,,,37454,92,70,398076,,36629,92,320975,,824,42,55501
Collision Avoidance Maneuver (I),unfinished (gen),300,120078,120078,-1,-1,0,,,NA,200,71,416435,,NA,200,338032,,NA,200,56761
Collision Avoidance Maneuver (II),unfinished (gen),300,23889,23889,-1,-1,0,,,NA,200,72,435237,,NA,200,355295,,NA,200,58049
Collision Avoidance Maneuver (III),proved,300,57190,0,55809,1377,5905,,,57190,96,73,456515,,55809,96,372947,,1377,76,59338
Laub-Loomis,unfinished (gen),300,125044,125044,-1,-1,0,,,NA,200,74,477912,,NA,200,392733,,NA,200,60681
Planar 2-body problem,unfinished (gen),300,125050,125050,-1,-1,0,,,NA,200,75,499573,,NA,200,412524,,NA,200,62026
ZYLZCL Example C10,proved,300,41415,0,40338,1076,3290,,,41415,93,76,521492,,40338,93,432606,,1076,59,63403
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,proved,300,32962,0,29885,3063,7409,,,32962,90,77,544273,,29885,91,453074,,3063,96,64832
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,proved,300,17062,0,15136,1923,7135,,,17062,67,78,567759,,15136,67,474499,,1923,88,66265
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,120766,120766,-1,-1,0,,,NA,200,79,594668,,NA,200,497616,,NA,200,67700
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,121231,121231,-1,-1,0,,,NA,200,80,621688,,NA,200,522490,,NA,200,69139
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,proved,300,8843,0,6713,2127,11461,,,8843,53,81,649267,,6713,54,547913,,2127,91,70589
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,proved,300,27904,0,25423,2479,11241,,,27904,82,82,677171,,25423,81,573469,,2479,95,72040
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,120801,120801,-1,-1,0,,,NA,200,83,705106,,NA,200,599455,,NA,200,73493
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,proved,300,31071,0,29625,1439,5681,,,31071,89,84,734099,,29625,89,626112,,1439,80,74974
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),proved,300,33359,0,28792,4552,15242,,,33359,91,85,763322,,28792,88,653008,,4552,98,76544
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,proved,300,125733,0,121057,4652,25621,,,125733,101,86,792782,,121057,100,680274,,4652,99,78145
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,proved,300,21661,0,19786,1870,8325,,,21661,75,87,822389,,19786,74,708718,,1870,87,80015
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,proved,300,29223,0,26896,2323,8911,,,29223,85,88,853381,,26896,85,737510,,2323,93,81938
Product of Locally stable nonlinear system and Invariant 3-dim sphere,proved,300,55200,0,47425,7756,24088,,,55200,95,89,884452,,47425,95,767135,,7756,100,83915
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,proved,300,85706,0,81948,3750,19809,,,85706,98,90,917414,,81948,98,796983,,3750,97,85942
Valmorbida and Anderson Example 3,proved,300,1628,0,932,694,1635,,,1628,13,91,950773,,932,18,826868,,694,30,88069
Prajna PhD Thesis 2-4-1 Page 31,proved,300,14439,0,13439,999,1691,,,14439,59,92,988227,,13439,61,863497,,999,50,90371
Ferragut Giacomini 2010: Example 1,proved,300,26909,0,24874,2027,5110,,,26909,79,93,1029642,,24874,80,903835,,2027,90,92694
Ferragut Giacomini 2010: Example 1 (Variant),unfinished (gen),300,107759,107759,-1,-1,0,,,NA,200,94,1074972,,NA,200,947182,,NA,200,95024
Ferragut Giacomini 2010: Example 2,proved,300,14556,0,13825,728,2051,,,14556,60,95,1130172,,13825,63,994607,,728,33,97503
Ferragut Giacomini 2010: Example 2 (Variant),proved,300,13828,0,13020,803,2109,,,13828,56,96,1187362,,13020,57,1050416,,803,39,100566
Ferragut Giacomini 2010: Example 3,unfinished (gen),300,3069,3069,-1,-1,0,,,NA,200,97,1261943,,NA,200,1124179,,NA,200,104316
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,68100,68100,-1,-1,0,,,NA,200,98,1347649,,NA,200,1206127,,NA,200,108868
Ferragut Giacomini 2010: Example 5,unfinished,300,2046,0,1207,836,1,,,NA,200,99,1459777,,NA,200,1316821,,NA,200,113520
Ferragut Giacomini 2010: Example 5 (Variant 1),proved,300,14884,0,13590,1288,3566,,,14884,61,100,1582596,,13590,62,1437878,,1288,72,121276
Ferragut Giacomini 2010: Example 5 (Variant 2),proved,300,14278,0,13193,1082,2163,,,14278,57,101,1708329,,13193,59,1559460,,1082,60,148526
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,121055,121055,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),proved,300,16745,0,15261,1481,2212,,,16745,66,101,1708329,,15261,68,1559460,,1481,84,148526
Yang Wu Lin 2020: Benchmark C2,proved,300,112128,0,110694,1433,2400,,,112128,99,101,1708329,,110694,99,1559460,,1433,78,148526
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),proved,300,17888,0,16844,1043,2094,,,17888,70,101,1708329,,16844,69,1559460,,1043,57,148526
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,proved,300,1776,0,1119,656,1570,,,1776,15,101,1708329,,1119,21,1559460,,656,21,148526
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,87778,87778,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,119951,119951,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,121380,121380,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),proved,300,30992,0,29848,1143,2363,,,30992,88,101,1708329,,29848,90,1559460,,1143,63,148526
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,120004,120004,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),proved,300,21919,0,20468,1450,2692,,,21919,76,101,1708329,,20468,77,1559460,,1450,81,148526
Gorbuzov Pranevich 2012: Example 1.2,proved,300,1629,0,1352,274,818,,,1629,14,101,1708329,,1352,26,1559460,,274,1,148526
Gorbuzov Pranevich 2012: Example 1.4,proved,300,1218,0,380,838,984,,,1218,8,101,1708329,,380,4,1559460,,838,43,148526
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,proved,300,2471,0,1507,964,1805,,,2471,33,101,1708329,,1507,30,1559460,,964,47,148526
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,120496,120496,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,proved,300,2329,0,1600,727,1983,,,2329,29,101,1708329,,1600,32,1559460,,727,32,148526
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,82598,82598,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,86040,86040,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),proved,300,2823,0,2009,814,2148,,,2823,37,101,1708329,,2009,37,1559460,,814,41,148526
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,119853,119853,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),unfinished (gen),300,96708,96708,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),proved,300,23486,0,23117,368,926,,,23486,78,101,1708329,,23117,79,1559460,,368,4,148526
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),proved,300,15277,0,14921,356,996,,,15277,62,101,1708329,,14921,66,1559460,,356,3,148526
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,121312,121312,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Gorbuzov Pranevich 2012: Example 1.1,proved,300,955,0,517,437,1117,,,955,3,101,1708329,,517,10,1559460,,437,6,148526
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,proved,300,4819,0,4207,607,1249,,,4819,49,101,1708329,,4207,50,1559460,,607,15,148526
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,120993,120993,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,125102,125102,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,123605,123605,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,30379,30379,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,107345,107345,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),proved,300,74581,0,73763,813,2282,,,74581,97,101,1708329,,73763,97,1559460,,813,40,148526
Rodriguez-Carbonell & Tiwari 2005 Example 1,proved,300,29607,0,2357,27250,33090,,,29607,87,101,1708329,,2357,42,1559460,,27250,101,148526
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),proved,300,2395,0,965,1429,3825,,,2395,30,101,1708329,,965,19,1559460,,1429,77,148526
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,timeout,300,-1,-1,-1,-1,-1,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,111901,111901,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,111831,111831,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Gorbuzov Pranevich 2012: Example 1.13,proved,300,17783,0,17057,726,1921,,,17783,69,101,1708329,,17057,71,1559460,,726,31,148526
Gorbuzov Pranevich 2012: Example 1.13 Reversed,proved,300,18359,0,17263,1096,1955,,,18359,71,101,1708329,,17263,72,1559460,,1096,61,148526
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,125065,125065,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,121196,121196,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Gorbuzov Pranevich 2012: Example 1.6,proved,300,12638,0,11587,1050,2012,,,12638,54,101,1708329,,11587,55,1559460,,1050,58,148526
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,120889,120889,-1,-1,0,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
Gorbuzov Pranevich 2012: Example 1.6 Reversed,proved,300,2568,0,1796,771,2045,,,2568,34,101,1708329,,1796,34,1559460,,771,35,148526
ATC: 2 Aircraft Tangential Roundabout Maneuver,unfinished,300,2237,0,1555,669,1,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
ATC: 3 Aircraft Tangential Roundabout Maneuver,unfinished,300,6085,0,4613,1447,1,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526
ATC: 4 Aircraft Tangential Roundabout Maneuver,unfinished,300,12495,0,10444,2006,1,,,NA,200,101,1708329,,NA,200,1559460,,NA,200,148526

==> benchmarks_fmsd/20200905/all_proofhints_invgen_full-stricttime_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,109,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,proved,300,1700,0,321,1379,3050,,,1700,13,1,931,,321,2,216,,1379,70,267
Arrowsmith Place Fig_3_11 page 83,proved,300,1115,0,434,681,2036,,,1115,5,2,1906,,434,6,537,,681,25,546
Arrowsmith Place Fig_3_5e page 79,proved,300,27199,0,25985,1213,1669,,,27199,88,3,2976,,25985,91,897,,1213,65,835
Ben Sassi Girard 20104 Moore-Greitzer Jet,proved,300,18815,0,17887,928,1045,,,18815,76,4,4090,,17887,78,1263,,928,51,1174
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,proved,300,15650,0,14759,891,1609,,,15650,67,5,5205,,14759,71,1695,,891,46,1559
Bhatia Szego Ex_2_4 page 68,proved,300,15884,0,14784,1100,1726,,,15884,68,6,6360,,14784,72,2129,,1100,59,1951
Collin Goriely page 60,proved,300,2208,0,1266,941,3020,,,2208,23,7,7557,,1266,25,2564,,941,52,2361
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,70213,70213,-1,-1,0,,,NA,200,8,8882,,NA,200,3004,,NA,200,2785
Dai Gan Xia Zhan JSC14 Ex. 5,proved,300,21407,0,19944,1463,1853,,,21407,80,9,10255,,19944,82,3542,,1463,74,3221
Darboux Christoffel Int Goriely page 58,proved,300,54343,0,48996,5346,7138,,,54343,104,10,11885,,48996,104,4107,,5346,102,3659
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,proved,300,14659,0,13033,1626,3331,,,14659,63,11,13539,,13033,62,4678,,1626,79,4124
Dumortier Llibre Artes Ex. 10_11,proved,300,3329,0,1324,2005,3687,,,3329,42,12,15210,,1324,26,5261,,2005,84,4614
Dumortier Llibre Artes Ex. 10_11b,proved,300,2127,0,1354,773,1901,,,2127,19,13,16910,,1354,27,5849,,773,36,5126
Dumortier Llibre Artes Ex. 10_15_i,proved,300,6536,0,5146,1390,3389,,,6536,54,14,18659,,5146,56,6484,,1390,71,5664
Dumortier Llibre Artes Ex. 10_15_ii,proved,300,45595,0,43564,2030,4467,,,45595,103,15,20481,,43564,103,7327,,2030,85,6203
Dumortier Llibre Artes Ex. 10_9,proved,300,2022,0,1195,827,1901,,,2022,18,16,22430,,1195,23,8207,,827,41,6789
Dumortier Llibre Artes Ex. 1_11a,proved,300,2147,0,880,1267,3883,,,2147,21,17,24410,,880,16,9090,,1267,67,7384
Dumortier Llibre Artes Ex. 1_9a,proved,300,3385,0,2263,1122,3298,,,3385,44,18,26432,,2263,43,10024,,1122,61,7986
Dumortier Llibre Artes Ex. 5_2,proved,300,26139,0,25111,1028,1687,,,26139,86,19,28559,,25111,89,11023,,1028,55,8607
Dumortier Llibre Artes Ex. 5_2_ii,proved,300,1671,0,538,1133,2913,,,1671,12,20,30687,,538,9,12033,,1133,62,9236
Fitzhugh Nagumo Ben Sassi Girard 2,proved,300,13977,0,13356,621,1679,,,13977,60,21,32834,,13356,66,13107,,621,19,9878
Forsman Phd Ex 6_1 page 99,proved,300,2330,0,843,1487,4679,,,2330,25,22,35003,,843,15,14300,,1487,75,10538
Forsman Phd Ex 6_14 page 119,proved,300,1197,0,435,762,1871,,,1197,7,23,37211,,435,7,15495,,762,34,11211
Hamiltonian System 1,proved,300,22401,0,21935,465,1114,,,22401,83,24,39494,,21935,86,16737,,465,11,11885
Hybrid Controller Mode 1,proved,300,17213,0,16821,392,666,,,17213,72,25,41824,,16821,75,18003,,392,6,12566
Hybrid Controller Mode 2,proved,300,4412,0,2718,1694,5519,,,4412,50,26,44193,,2718,48,19327,,1694,80,13256
Invariant Clusters Example 6,proved,300,1980,0,1595,385,631,,,1980,17,27,46592,,1595,34,20681,,385,5,13960
Invariant Clusters Example 7,proved,300,2532,0,2020,512,683,,,2532,28,28,49124,,2020,40,22044,,512,13,14675
Locally stable nonlinear system,proved,300,28781,0,26685,2096,2121,,,28781,91,29,51702,,26685,92,23419,,2096,88,15394
MIT astronautics Lyapunov,proved,300,2846,0,1831,1015,2082,,,2846,35,30,54349,,1831,37,24860,,1015,53,16122
Man Maccallum Goriely Page 57,proved,300,1114,0,440,674,1901,,,1114,4,31,57026,,440,8,26330,,674,24,16857
Nonlinear Circuit Example 3,proved,300,28254,0,27816,438,1136,,,28254,90,32,59704,,27816,94,27863,,438,10,17605
Nonlinear Circuit Example 4,unfinished (gen),300,76720,76720,-1,-1,0,,,NA,200,33,62424,,NA,200,29427,,NA,200,18363
Nonlinear Circuit RLC Circuit Oscillator,proved,300,3390,0,3051,339,668,,,3390,45,34,65247,,3051,50,31022,,339,4,19125
Prajna PhD Thesis 2-4-1 Page 31,proved,300,1373,0,883,490,766,,,1373,9,35,68093,,883,17,32776,,490,12,19890
Stable Limit Cycle 2,proved,300,1949,0,1363,586,1588,,,1949,16,36,70975,,1363,28,34536,,586,16,20663
Strogatz Example 6_3_2,proved,300,1325,0,635,690,1567,,,1325,8,37,73962,,635,14,36367,,690,26,21458
Strogatz Example 6_8_3,proved,300,1070,0,366,704,1871,,,1070,3,38,76960,,366,4,38329,,704,27,22260
Strogatz Exercise 6_1_5,proved,300,3274,0,1010,2264,6486,,,3274,40,39,80183,,1010,20,40317,,2264,91,23075
Strogatz Exercise 6_1_9 Dipole,proved,300,931,0,216,715,1871,,,931,1,40,83457,,216,1,42337,,715,28,23899
Strogatz Exercise 6_6_1 Reversible System,proved,300,3223,0,2358,865,1903,,,3223,39,41,86749,,2358,45,44585,,865,43,24726
Strogatz Exercise 6_6_2 Limit Cycle,proved,300,4204,0,2248,1956,2962,,,4204,48,42,90078,,2248,41,46843,,1956,83,25589
Strogatz Exercise 7_3_5,unfinished,300,6017,0,3841,2176,1526,,,NA,200,43,93410,,NA,200,49106,,NA,200,26454
Unstable Unit Circle 2,proved,300,2882,0,2344,538,1560,,,2882,36,44,96795,,2344,44,51450,,538,14,27323
Wien bridge oscillator,proved,300,24256,0,20668,3588,4718,,,24256,85,45,100185,,20668,85,53808,,3588,100,28210
Wiggins Example 17_1_2,proved,300,2169,0,1441,728,1881,,,2169,22,46,103595,,1441,30,56267,,728,30,29101
Wiggins Example 18_7_3_n,proved,300,3542,0,1988,1554,4599,,,3542,47,47,107137,,1988,39,58917,,1554,77,29997
ZYLZCL Example C1,proved,300,6928,0,6492,436,968,,,6928,55,48,111341,,6492,57,61635,,436,9,30896
ZYLZCL Example C3,proved,300,4326,0,3524,802,2200,,,4326,49,49,115667,,3524,51,64621,,802,38,31796
ZYLZCL Example C4,proved,300,3292,0,2650,642,1900,,,3292,41,50,120079,,2650,47,67672,,642,21,32701
ZYLZCL Example C6,proved,300,18927,0,18162,765,1910,,,18927,77,51,124878,,18162,79,71196,,765,35,33629
ZYLZCL Example C7,proved,300,2578,0,1754,824,2155,,,2578,29,52,130159,,1754,35,75393,,824,40,34570
ZYLZCL Example C8,proved,300,29373,0,28037,1336,4044,,,29373,94,53,135558,,28037,96,80003,,1336,69,35585
3D Lotka Volterra (I),proved,300,2678,0,588,2090,5729,,,2678,32,54,142094,,588,13,85017,,2090,87,36610
3D Lotka Volterra (II),proved,300,2823,0,583,2240,5819,,,2823,34,55,149022,,583,12,90127,,2240,90,37638
3D Lotka Volterra (III),proved,300,2677,0,571,2106,5759,,,2677,31,56,158642,,571,11,95273,,2106,89,38676
Alongi Nelson Ex_4_1_9 page 143,proved,300,1630,0,432,1198,2034,,,1630,10,57,169631,,432,5,101765,,1198,64,39717
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,31240,31240,-1,-1,0,,,NA,200,58,182119,,NA,200,108484,,NA,200,40789
Invariant 3-dim sphere,proved,300,16754,0,13276,3478,10204,,,16754,70,59,195249,,13276,64,118983,,3478,98,41889
Invariant Clusters Example 4,proved,300,5281,0,5014,267,639,,,5281,52,60,209226,,5014,54,130571,,267,1,43002
Invariant Clusters Example 5,proved,300,5399,0,5110,289,639,,,5399,53,61,223243,,5110,55,142796,,289,3,44124
Looping Particle,proved,300,3410,0,2986,424,659,,,3410,46,62,237460,,2986,49,155829,,424,8,45257
Shimizu Morioka System,proved,300,2283,0,1242,1041,1516,,,2283,24,63,252119,,1242,24,169092,,1041,57,46406
ZYLZCL Example C2,proved,300,21239,0,20126,1113,2237,,,21239,79,64,266946,,20126,83,182368,,1113,60,47604
Coupled Spring-Mass System (I),proved,300,2998,0,2459,539,1413,,,2998,38,65,282133,,2459,46,195689,,539,15,48817
Coupled Spring-Mass System (II),proved,300,124231,0,121617,2614,4209,,,124231,108,66,297410,,121617,109,209045,,2614,93,50038
Damped Mathieu System,unfinished (gen),300,78885,78885,-1,-1,0,,,NA,200,67,313060,,NA,200,222402,,NA,200,51305
Flight Maneuvers (I),unfinished (gen),300,37435,37435,-1,-1,0,,,NA,200,68,328944,,NA,200,235934,,NA,200,52599
Space Craft: Collision Avoidance,unfinished (gen),300,125042,125042,-1,-1,0,,,NA,200,69,345101,,NA,200,250476,,NA,200,53935
ZYLZCL Example C9,proved,300,37201,0,36443,758,2360,,,37201,100,70,361855,,36443,100,265231,,758,33,55314
Collision Avoidance Maneuver (I),unfinished (gen),300,84789,84789,-1,-1,0,,,NA,200,71,379018,,NA,200,279990,,NA,200,56704
Collision Avoidance Maneuver (II),unfinished (gen),300,83579,83579,-1,-1,0,,,NA,200,72,396231,,NA,200,294774,,NA,200,58104
Collision Avoidance Maneuver (III),proved,300,42879,0,39821,3058,7319,,,42879,102,73,413549,,39821,101,310031,,3058,95,59506
Laub-Loomis,unfinished (gen),300,104141,104141,-1,-1,0,,,NA,200,74,431189,,NA,200,326045,,NA,200,60969
Planar 2-body problem,unfinished (gen),300,107780,107780,-1,-1,0,,,NA,200,75,449649,,NA,200,342866,,NA,200,62456
ZYLZCL Example C10,proved,300,41226,0,40363,863,2981,,,41226,101,76,468464,,40363,102,359877,,863,42,63982
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,proved,300,33072,0,29177,3894,6442,,,33072,98,77,487391,,29177,97,377299,,3894,101,65536
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,proved,300,17318,0,15257,2061,5913,,,17318,73,78,507344,,15257,73,395186,,2061,86,67104
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,14898,14898,-1,-1,0,,,NA,200,79,528583,,NA,200,413348,,NA,200,68730
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,82624,82624,-1,-1,0,,,NA,200,80,549990,,NA,200,432627,,NA,200,70424
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,proved,300,9620,0,6719,2901,11517,,,9620,56,81,571593,,6719,58,452346,,2901,94,72191
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,proved,300,28929,0,25413,3515,10666,,,28929,92,82,593884,,25413,90,472290,,3515,99,74115
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,96465,96465,-1,-1,0,,,NA,200,83,616285,,NA,200,492416,,NA,200,76071
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,proved,300,32268,0,30699,1568,4622,,,32268,97,84,639934,,30699,99,512947,,1568,78,78076
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),proved,300,33784,0,27938,5846,10703,,,33784,99,85,664190,,27938,95,533615,,5846,103,80106
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,proved,300,129553,0,121076,8477,26809,,,129553,109,86,690329,,121076,108,555550,,8477,106,82167
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,proved,300,22291,0,19719,2572,8200,,,22291,82,87,717227,,19719,81,578480,,2572,92,84257
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,proved,300,29936,0,26853,3083,7903,,,29936,95,88,744426,,26853,93,603168,,3083,96,86353
Product of Locally stable nonlinear system and Invariant 3-dim sphere,proved,300,58335,0,49005,9330,16778,,,58335,105,89,772549,,49005,105,628279,,9330,107,88459
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,proved,300,89550,0,82804,6746,22687,,,89550,107,90,800803,,82804,107,653692,,6746,105,90699
Valmorbida and Anderson Example 3,proved,300,1749,0,934,815,2041,,,1749,14,91,829584,,934,18,679677,,815,39,92963
Prajna PhD Thesis 2-4-1 Page 31,proved,300,13130,0,12225,905,1613,,,13130,59,92,858513,,12225,61,706362,,905,50,95535
Ferragut Giacomini 2010: Example 1,proved,300,28123,0,24688,3435,7324,,,28123,89,93,887644,,24688,88,733215,,3435,97,98149
Ferragut Giacomini 2010: Example 1 (Variant),unfinished (gen),300,82095,82095,-1,-1,0,,,NA,200,94,917017,,NA,200,761031,,NA,200,101050
Ferragut Giacomini 2010: Example 2,proved,300,14017,0,13357,660,1853,,,14017,61,95,946953,,13357,67,788969,,660,22,104108
Ferragut Giacomini 2010: Example 2 (Variant),proved,300,14217,0,13321,896,2343,,,14217,62,96,977981,,13321,65,817006,,896,47,107191
Ferragut Giacomini 2010: Example 3,proved,300,19953,0,19279,673,1061,,,19953,78,97,1010249,,19279,80,846183,,673,23,110626
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,33135,33135,-1,-1,0,,,NA,200,98,1043321,,NA,200,875990,,NA,200,114104
Ferragut Giacomini 2010: Example 5,proved,300,2720,0,1193,1526,3844,,,2720,33,99,1077105,,1193,22,906689,,1526,76,117619
Ferragut Giacomini 2010: Example 5 (Variant 1),proved,300,15187,0,13263,1924,4892,,,15187,65,100,1114306,,13263,63,943132,,1924,82,121207
Ferragut Giacomini 2010: Example 5 (Variant 2),proved,300,14827,0,13532,1294,2560,,,14827,64,101,1155532,,13532,68,982953,,1294,68,125101
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,97089,97089,-1,-1,0,,,NA,200,102,1198411,,NA,200,1023316,,NA,200,130447
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),proved,300,16157,0,14755,1402,2276,,,16157,69,103,1244006,,14755,70,1066880,,1402,73,136293
Yang Wu Lin 2020: Benchmark C2,unfinished (gen),300,63368,63368,-1,-1,0,,,NA,200,104,1298349,,NA,200,1115876,,NA,200,142672
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),proved,300,17163,0,16014,1149,1993,,,17163,71,105,1356684,,16014,74,1164881,,1149,63,149418
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,proved,300,1822,0,1074,748,1926,,,1822,15,106,1430300,,1074,21,1237628,,748,32,157895
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,69109,69109,-1,-1,0,,,NA,200,107,1519850,,NA,200,1320432,,NA,200,167225
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,91250,91250,-1,-1,0,,,NA,200,108,1644081,,NA,200,1441508,,NA,200,183624
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,95512,95512,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),proved,300,31028,0,29807,1221,2183,,,31028,96,109,1773634,,29807,98,1563125,,1221,66,210497
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,102368,102368,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),proved,300,21603,0,20531,1072,2637,,,21603,81,109,1773634,,20531,84,1563125,,1072,58,210497
Gorbuzov Pranevich 2012: Example 1.2,proved,300,1654,0,1375,279,818,,,1654,11,109,1773634,,1375,29,1563125,,279,2,210497
Gorbuzov Pranevich 2012: Example 1.4,proved,300,1155,0,360,795,984,,,1155,6,109,1773634,,360,3,1563125,,795,37,210497
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,proved,300,2369,0,1470,899,1702,,,2369,26,109,1773634,,1470,31,1563125,,899,48,210497
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,89334,89334,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,proved,300,2128,0,1533,595,1940,,,2128,20,109,1773634,,1533,32,1563125,,595,17,210497
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,57617,57617,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,31224,31224,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),proved,300,2987,0,1962,1025,2628,,,2987,37,109,1773634,,1962,38,1563125,,1025,54,210497
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,75577,75577,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),unfinished (gen),300,73894,73894,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),proved,300,23649,0,22930,719,1973,,,23649,84,109,1773634,,22930,87,1563125,,719,29,210497
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),proved,300,15277,0,14542,735,2036,,,15277,66,109,1773634,,14542,69,1563125,,735,31,210497
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,84677,84677,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Gorbuzov Pranevich 2012: Example 1.1,proved,300,975,0,565,410,1117,,,975,2,109,1773634,,565,10,1563125,,410,7,210497
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,proved,300,4799,0,4197,602,1322,,,4799,51,109,1773634,,4197,52,1563125,,602,18,210497
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,94643,94643,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,125600,125600,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,25021,25021,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,29816,29816,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,98961,98961,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),proved,300,73616,0,72747,869,2089,,,73616,106,109,1773634,,72747,106,1563125,,869,44,210497
Rodriguez-Carbonell & Tiwari 2005 Example 1,proved,300,29131,0,2258,26873,33090,,,29131,93,109,1773634,,2258,42,1563125,,26873,109,210497
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),proved,300,2399,0,999,1400,3825,,,2399,27,109,1773634,,999,19,1563125,,1400,72,210497
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,timeout,300,-1,-1,-1,-1,-1,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,13003,13003,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,45409,45409,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Gorbuzov Pranevich 2012: Example 1.13,proved,300,17640,0,17011,629,1850,,,17640,74,109,1773634,,17011,76,1563125,,629,20,210497
Gorbuzov Pranevich 2012: Example 1.13 Reversed,proved,300,18460,0,17422,1038,1816,,,18460,75,109,1773634,,17422,77,1563125,,1038,56,210497
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,125073,125073,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,92744,92744,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Gorbuzov Pranevich 2012: Example 1.6,proved,300,12488,0,11588,900,1350,,,12488,58,109,1773634,,11588,60,1563125,,900,49,210497
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,92367,92367,-1,-1,0,,,NA,200,109,1773634,,NA,200,1563125,,NA,200,210497
Gorbuzov Pranevich 2012: Example 1.6 Reversed,proved,300,2647,0,1760,887,2528,,,2647,30,109,1773634,,1760,36,1563125,,887,45,210497
ATC: 2 Aircraft Tangential Roundabout Maneuver,proved,300,3332,0,1564,1767,7269,,,3332,43,109,1773634,,1564,33,1563125,,1767,81,210497
ATC: 3 Aircraft Tangential Roundabout Maneuver,proved,300,10989,0,4610,6379,33439,,,10989,57,109,1773634,,4610,53,1563125,,6379,104,210497
ATC: 4 Aircraft Tangential Roundabout Maneuver,proved,300,26898,0,10499,16399,95125,,,26898,87,109,1773634,,10499,59,1563125,,16399,108,210497

==> benchmarks_fmsd/20200905/all_proofhints_invgen_full_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,109,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,proved,300,2476,0,494,1982,3050,,,2476,23,1,900,,494,8,217,,1982,85,265
Arrowsmith Place Fig_3_11 page 83,proved,300,1165,0,427,737,2036,,,1165,5,2,1980,,427,3,593,,737,32,536
Arrowsmith Place Fig_3_5e page 79,proved,300,27892,0,26646,1246,1669,,,27892,87,3,3063,,26646,90,1020,,1246,66,833
Ben Sassi Girard 20104 Moore-Greitzer Jet,proved,300,19469,0,18484,985,1045,,,19469,76,4,4167,,18484,78,1450,,985,52,1137
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,proved,300,15927,0,14981,945,1609,,,15927,67,5,6497,,14981,70,1892,,945,48,1474
Bhatia Szego Ex_2_4 page 68,proved,300,17044,0,15958,1086,1726,,,17044,69,6,6497,,15958,71,2357,,1086,57,1849
Collin Goriely page 60,proved,300,2528,0,1537,991,3020,,,2528,24,7,7677,,1537,30,2836,,991,54,2235
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,105868,105868,-1,-1,0,,,NA,200,8,8938,,NA,200,3330,,NA,200,2661
Dai Gan Xia Zhan JSC14 Ex. 5,proved,300,22440,0,20902,1537,1853,,,22440,81,9,10364,,20902,84,3894,,1537,75,3111
Darboux Christoffel Int Goriely page 58,proved,300,55313,0,50021,5292,7138,,,55313,102,10,11999,,50021,103,4479,,5292,102,4019
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,proved,300,15111,0,13318,1793,3331,,,15111,63,11,13738,,13318,63,5071,,1793,80,4019
Dumortier Llibre Artes Ex. 10_11,proved,300,3433,0,1409,2024,3687,,,3433,45,12,15549,,1409,28,5677,,2024,89,4517
Dumortier Llibre Artes Ex. 10_11b,proved,300,2172,0,1371,801,1901,,,2172,18,13,17431,,1371,26,6310,,801,38,5021
Dumortier Llibre Artes Ex. 10_15_i,proved,300,6440,0,5054,1386,3389,,,6440,54,14,19356,,5054,54,7043,,1386,69,5552
Dumortier Llibre Artes Ex. 10_15_ii,proved,300,45998,0,44060,1938,4467,,,45998,101,15,21461,,44060,101,7916,,1938,84,6099
Dumortier Llibre Artes Ex. 10_9,proved,300,2117,0,1252,865,1901,,,2117,16,16,23578,,1252,23,8831,,865,39,6673
Dumortier Llibre Artes Ex. 1_11a,proved,300,2125,0,915,1210,3883,,,2125,17,17,25703,,915,16,9753,,1210,64,7248
Dumortier Llibre Artes Ex. 1_9a,proved,300,3427,0,2332,1095,3298,,,3427,44,18,27875,,2332,43,10787,,1095,59,7844
Dumortier Llibre Artes Ex. 5_2,proved,300,27200,0,26182,1017,1687,,,27200,86,19,30078,,26182,89,11844,,1017,55,8469
Dumortier Llibre Artes Ex. 5_2_ii,proved,300,1882,0,733,1149,2913,,,1882,13,20,32405,,733,14,12959,,1149,61,9119
Fitzhugh Nagumo Ben Sassi Girard 2,proved,300,14133,0,13395,738,1679,,,14133,59,21,34734,,13395,65,14114,,738,33,9781
Forsman Phd Ex 6_1 page 99,proved,300,2329,0,873,1455,4679,,,2329,21,22,37152,,873,15,15274,,1455,70,10454
Forsman Phd Ex 6_14 page 119,proved,300,1165,0,465,700,1871,,,1165,5,23,39628,,465,6,16526,,700,27,11137
Hamiltonian System 1,proved,300,23310,0,22860,450,1114,,,23310,82,24,42156,,22860,85,17805,,450,9,11830
Hybrid Controller Mode 1,proved,300,18030,0,17733,297,666,,,18030,72,25,44688,,17733,76,19175,,297,3,12526
Hybrid Controller Mode 2,proved,300,4289,0,2674,1615,5519,,,4289,49,26,47222,,2674,46,20546,,1615,79,13224
Invariant Clusters Example 6,proved,300,2105,0,1719,386,631,,,2105,15,27,49793,,1719,33,21940,,386,7,13924
Invariant Clusters Example 7,proved,300,2532,0,2077,454,683,,,2532,25,28,52393,,2077,38,23349,,454,10,14630
Locally stable nonlinear system,proved,300,28973,0,26964,2009,2121,,,28973,90,29,55080,,26964,91,24857,,2009,88,15339
MIT astronautics Lyapunov,proved,300,3145,0,2159,986,2082,,,3145,38,30,57830,,2159,40,26394,,986,53,16765
Man Maccallum Goriely Page 57,proved,300,1104,0,442,662,1901,,,1104,4,31,60603,,442,5,27978,,662,21,16765
Nonlinear Circuit Example 3,proved,300,28649,0,28195,454,1136,,,28649,88,32,63414,,28195,93,29599,,454,10,17502
Nonlinear Circuit Example 4,unfinished (gen),300,116339,116339,-1,-1,0,,,NA,200,33,66269,,NA,200,31318,,NA,200,18240
Nonlinear Circuit RLC Circuit Oscillator,proved,300,3773,0,3435,337,668,,,3773,47,34,69191,,3435,50,33143,,337,5,18979
Prajna PhD Thesis 2-4-1 Page 31,proved,300,1426,0,922,504,766,,,1426,9,35,72139,,922,17,35030,,504,13,19746
Stable Limit Cycle 2,proved,300,1925,0,1394,531,1588,,,1925,14,36,75187,,1394,27,36974,,531,14,20521
Strogatz Example 6_3_2,proved,300,1180,0,606,574,1567,,,1180,7,37,78244,,606,12,39005,,574,16,21318
Strogatz Example 6_8_3,proved,300,1080,0,430,650,1871,,,1080,2,38,81389,,430,4,41082,,650,20,22119
Strogatz Exercise 6_1_5,proved,300,3302,0,1034,2268,6486,,,3302,39,39,84691,,1034,18,43173,,2268,91,22984
Strogatz Exercise 6_1_9 Dipole,proved,300,900,0,217,683,1871,,,900,1,40,88044,,217,1,45332,,683,23,24718
Strogatz Exercise 6_6_1 Reversible System,proved,300,3048,0,2338,709,1903,,,3048,36,41,91438,,2338,44,47573,,709,29,24718
Strogatz Exercise 6_6_2 Limit Cycle,proved,300,4091,0,2283,1808,2962,,,4091,48,42,94834,,2283,42,49856,,1808,81,25602
Strogatz Exercise 7_3_5,unfinished,300,5976,0,3890,2086,1526,,,NA,200,43,98259,,NA,200,52188,,NA,200,26512
Unstable Unit Circle 2,proved,300,2948,0,2401,547,1560,,,2948,35,44,101686,,2401,45,54526,,547,15,27427
Wien bridge oscillator,proved,300,24406,0,20787,3619,4718,,,24406,83,45,105119,,20787,83,56927,,3619,99,28351
Wiggins Example 17_1_2,proved,300,2600,0,1825,775,1881,,,2600,28,46,108720,,1825,34,59601,,775,36,29277
Wiggins Example 18_7_3_n,proved,300,3601,0,2031,1570,4599,,,3601,46,47,112493,,2031,37,62281,,1570,76,30217
ZYLZCL Example C1,proved,300,6942,0,6516,426,968,,,6942,55,48,116584,,6516,57,65100,,426,8,31162
ZYLZCL Example C3,proved,300,4310,0,3513,797,2200,,,4310,50,49,120873,,3513,51,68121,,797,37,32125
ZYLZCL Example C4,proved,300,3353,0,2680,673,1900,,,3353,40,50,125183,,2680,47,71556,,673,22,33091
ZYLZCL Example C6,proved,300,18541,0,17828,713,1910,,,18541,75,51,130038,,17828,77,75069,,713,30,34059
ZYLZCL Example C7,proved,300,2811,0,1944,867,2155,,,2811,32,52,135546,,1944,36,79299,,867,40,35044
ZYLZCL Example C8,proved,300,29464,0,28172,1292,4044,,,29464,92,53,141186,,28172,92,83952,,1292,68,36030
3D Lotka Volterra (I),proved,300,2750,0,633,2117,5729,,,2750,30,54,147626,,633,13,89006,,2117,90,37021
3D Lotka Volterra (II),proved,300,2922,0,592,2330,5819,,,2922,34,55,154568,,592,11,94210,,2330,92,38038
3D Lotka Volterra (III),proved,300,2571,0,564,2007,5759,,,2571,27,56,164240,,564,9,99579,,2007,87,39113
Alongi Nelson Ex_4_1_9 page 143,proved,300,1739,0,479,1260,2034,,,1739,11,57,175279,,479,7,106095,,1260,67,40199
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,67620,67620,-1,-1,0,,,NA,200,58,187790,,NA,200,112896,,NA,200,41290
Invariant 3-dim sphere,proved,300,16778,0,13319,3459,10204,,,16778,68,59,201923,,13319,64,123432,,3459,97,42385
Invariant Clusters Example 4,proved,300,5640,0,5369,271,639,,,5640,53,60,216429,,5369,56,135003,,271,2,43531
Invariant Clusters Example 5,proved,300,5508,0,5204,304,639,,,5508,52,61,231160,,5204,55,148251,,304,4,44680
Looping Particle,proved,300,3396,0,3021,375,659,,,3396,42,62,246121,,3021,49,161547,,375,6,45839
Shimizu Morioka System,proved,300,2203,0,1279,924,1516,,,2203,19,63,261232,,1279,24,174865,,924,45,47004
ZYLZCL Example C2,proved,300,21478,0,20387,1091,2237,,,21478,78,64,276348,,20387,81,188184,,1091,58,48214
Coupled Spring-Mass System (I),proved,300,3394,0,2819,575,1413,,,3394,41,65,291569,,2819,48,201579,,575,17,49459
Coupled Spring-Mass System (II),proved,300,124160,0,121563,2597,4209,,,124160,108,66,307392,,121563,109,215010,,2597,94,50705
Damped Mathieu System,unfinished (gen),300,120766,120766,-1,-1,0,,,NA,200,67,323319,,NA,200,229356,,NA,200,51965
Flight Maneuvers (I),unfinished (gen),300,121184,121184,-1,-1,0,,,NA,200,68,340097,,NA,200,243721,,NA,200,53257
Space Craft: Collision Avoidance,unfinished (gen),300,125071,125071,-1,-1,0,,,NA,200,69,357141,,NA,200,258098,,NA,200,54643
ZYLZCL Example C9,proved,300,37734,0,36966,767,2360,,,37734,99,70,374769,,36966,99,273079,,767,35,56098
Collision Avoidance Maneuver (I),unfinished (gen),300,120077,120077,-1,-1,0,,,NA,200,71,392402,,NA,200,289037,,NA,200,57574
Collision Avoidance Maneuver (II),unfinished (gen),300,24605,24605,-1,-1,0,,,NA,200,72,410432,,NA,200,305120,,NA,200,59051
Collision Avoidance Maneuver (III),proved,300,58869,0,55964,2905,7319,,,58869,104,73,428515,,55964,104,321602,,2905,96,60534
Laub-Loomis,unfinished (gen),300,125039,125039,-1,-1,0,,,NA,200,74,446713,,NA,200,338542,,NA,200,62066
Planar 2-body problem,unfinished (gen),300,125048,125048,-1,-1,0,,,NA,200,75,465254,,NA,200,355777,,NA,200,63603
ZYLZCL Example C10,proved,300,41491,0,40565,926,2981,,,41491,100,76,484723,,40565,100,373510,,926,46,65173
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,proved,300,33155,0,29344,3811,6442,,,33155,96,77,505518,,29344,95,391338,,3811,101,66764
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,proved,300,18083,0,16083,2000,5913,,,18083,73,78,526996,,16083,72,409822,,2000,86,68376
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,120388,120388,-1,-1,0,,,NA,200,79,548821,,NA,200,429597,,NA,200,69991
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,121346,121346,-1,-1,0,,,NA,200,80,571181,,NA,200,449694,,NA,200,71784
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,proved,300,9672,0,6801,2871,11517,,,9672,56,81,593621,,6801,58,470081,,2871,95,73592
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,proved,300,28821,0,25264,3556,10666,,,28821,89,82,616931,,25264,87,490747,,3556,98,75432
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,120778,120778,-1,-1,0,,,NA,200,83,641337,,NA,200,511534,,NA,200,77357
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,proved,300,32067,0,30475,1591,4622,,,32067,95,84,665909,,30475,97,532436,,1591,77,79295
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),proved,300,34414,0,28513,5901,10703,,,34414,97,85,692936,,28513,94,555296,,5901,103,81277
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,proved,300,129575,0,121075,8499,26809,,,129575,109,86,720136,,121075,108,579155,,8499,106,83277
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,proved,300,22360,0,19775,2585,8200,,,22360,80,87,748028,,19775,79,604419,,2585,93,85284
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,unfinished (gen),300,15416,15416,-1,-1,0,,,NA,200,88,776677,,NA,200,630591,,NA,200,87293
Product of Locally stable nonlinear system and Invariant 3-dim sphere,proved,300,56222,0,47102,9119,16778,,,56222,103,89,805498,,47102,102,656773,,9119,107,89317
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,proved,300,90795,0,84130,6665,22687,,,90795,106,90,834471,,84130,106,683419,,6665,105,91434
Valmorbida and Anderson Example 3,proved,300,2773,0,1160,1612,2041,,,2773,31,91,863604,,1160,22,710383,,1612,78,93702
Prajna PhD Thesis 2-4-1 Page 31,proved,300,35145,0,34230,915,1613,,,35145,98,92,893068,,34230,98,738555,,915,44,96032
Ferragut Giacomini 2010: Example 1,proved,300,29825,0,26172,3653,7324,,,29825,93,93,922893,,26172,88,766750,,3653,100,98617
Ferragut Giacomini 2010: Example 1 (Variant),unfinished (gen),300,106886,106886,-1,-1,0,,,NA,200,94,954414,,NA,200,795263,,NA,200,101214
Ferragut Giacomini 2010: Example 2,proved,300,14961,0,14365,596,1853,,,14961,62,95,986481,,14365,68,824607,,596,18,104085
Ferragut Giacomini 2010: Example 2 (Variant),proved,300,14506,0,13431,1075,2343,,,14506,60,96,1019636,,13431,66,854883,,1075,56,106990
Ferragut Giacomini 2010: Example 3,proved,300,20795,0,20097,698,1061,,,20795,77,97,1054050,,20097,80,885358,,698,26,110449
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,68133,68133,-1,-1,0,,,NA,200,98,1089195,,NA,200,919588,,NA,200,114005
Ferragut Giacomini 2010: Example 5,proved,300,2687,0,1155,1532,3844,,,2687,29,99,1126929,,1155,21,956554,,1532,74,117624
Ferragut Giacomini 2010: Example 5 (Variant 1),proved,300,15221,0,13296,1925,4892,,,15221,65,100,1168420,,13296,62,997119,,1925,83,121277
Ferragut Giacomini 2010: Example 5 (Variant 2),proved,300,14731,0,13248,1483,2560,,,14731,61,101,1214418,,13248,61,1041179,,1483,73,125088
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,120958,120958,-1,-1,0,,,NA,200,102,1269731,,NA,200,1088281,,NA,200,130380
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),proved,300,15823,0,14346,1477,2276,,,15823,66,103,1325953,,14346,67,1138302,,1477,72,136281
Yang Wu Lin 2020: Benchmark C2,proved,300,111229,0,110064,1165,2267,,,111229,107,104,1384822,,110064,107,1194266,,1165,63,142667
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),proved,300,17628,0,16482,1146,1993,,,17628,70,105,1458962,,16482,73,1267539,,1146,60,149332
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,proved,300,1811,0,1115,696,1926,,,1811,12,106,1549757,,1115,20,1351669,,696,25,157831
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,87874,87874,-1,-1,0,,,NA,200,107,1660986,,NA,200,1461733,,NA,200,166950
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,120017,120017,-1,-1,0,,,NA,200,108,1785146,,NA,200,1582808,,NA,200,183441
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,121369,121369,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),proved,300,31521,0,30276,1245,2183,,,31521,94,109,1914721,,30276,96,1704371,,1245,65,210333
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,120102,120102,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),proved,300,21825,0,20666,1159,2637,,,21825,79,109,1914721,,20666,82,1704371,,1159,62,210333
Gorbuzov Pranevich 2012: Example 1.2,proved,300,1635,0,1370,265,818,,,1635,10,109,1914721,,1370,25,1704371,,265,1,210333
Gorbuzov Pranevich 2012: Example 1.4,proved,300,1261,0,376,884,984,,,1261,8,109,1914721,,376,2,1704371,,884,42,210333
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,proved,300,2418,0,1508,910,1702,,,2418,22,109,1914721,,1508,29,1704371,,910,43,210333
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,120462,120462,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,proved,300,2327,0,1621,706,1940,,,2327,20,109,1914721,,1621,32,1704371,,706,28,210333
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,82585,82585,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,86063,86063,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),proved,300,3057,0,2091,966,2628,,,3057,37,109,1914721,,2091,39,1704371,,966,50,210333
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,88290,88290,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),unfinished (gen),300,97210,97210,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),proved,300,24572,0,23859,713,1973,,,24572,84,109,1914721,,23859,86,1704371,,713,30,210333
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),proved,300,15116,0,14377,739,2036,,,15116,64,109,1914721,,14377,69,1704371,,739,34,210333
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,121315,121315,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Gorbuzov Pranevich 2012: Example 1.1,proved,300,1083,0,585,498,1117,,,1083,3,109,1914721,,585,10,1704371,,498,12,210333
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,proved,300,4855,0,4230,625,1322,,,4855,51,109,1914721,,4230,52,1704371,,625,19,210333
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,120476,120476,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,37168,37168,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,123917,123917,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,30300,30300,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,120528,120528,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),proved,300,74140,0,73273,867,2089,,,74140,105,109,1914721,,73273,105,1704371,,867,40,210333
Rodriguez-Carbonell & Tiwari 2005 Example 1,proved,300,29133,0,2241,26892,33090,,,29133,91,109,1914721,,2241,41,1704371,,26892,109,210333
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),proved,300,2534,0,1057,1476,3825,,,2534,26,109,1914721,,1057,19,1704371,,1476,71,210333
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,timeout,300,-1,-1,-1,-1,-1,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,111815,111815,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,111881,111881,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Gorbuzov Pranevich 2012: Example 1.13,proved,300,17633,0,16940,693,1850,,,17633,71,109,1914721,,16940,74,1704371,,693,24,210333
Gorbuzov Pranevich 2012: Example 1.13 Reversed,proved,300,18198,0,17235,963,1816,,,18198,74,109,1914721,,17235,75,1704371,,963,49,210333
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,125080,125080,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,121123,121123,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Gorbuzov Pranevich 2012: Example 1.6,proved,300,12511,0,11571,940,1350,,,12511,58,109,1914721,,11571,60,1704371,,940,47,210333
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,120931,120931,-1,-1,0,,,NA,200,109,1914721,,NA,200,1704371,,NA,200,210333
Gorbuzov Pranevich 2012: Example 1.6 Reversed,proved,300,2855,0,1887,968,2528,,,2855,33,109,1914721,,1887,35,1704371,,968,51,210333
ATC: 2 Aircraft Tangential Roundabout Maneuver,proved,300,3425,0,1584,1840,7269,,,3425,43,109,1914721,,1584,31,1704371,,1840,82,210333
ATC: 3 Aircraft Tangential Roundabout Maneuver,proved,300,11039,0,4653,6386,33439,,,11039,57,109,1914721,,4653,53,1704371,,6386,104,210333
ATC: 4 Aircraft Tangential Roundabout Maneuver,proved,300,27027,0,10536,16491,95125,,,27027,85,109,1914721,,10536,59,1704371,,16491,108,210333

==> benchmarks_fmsd/20200905/all_proofhints_invgen_summands_ranks.csv <==
Name,Status,Timeout[min],Duration total[ms],Duration QE[ms],Duration gen[ms],Duration check[ms],Proof Steps,Tactic Size,Empty,Rankduration,Rank,Index,Accumulated,,Gen Rankduration,Rank,Accumulated,,Check Rankduration,Rank,Accumulated
,47,,,,,,,,,,,,,,,,,,,,
Ahmadi Parrilo Krstic,proved,300,877,0,318,559,1501,,,877,5,1,723,,318,11,146,,559,4,287
Arrowsmith Place Fig_3_11 page 83,proved,300,1075,0,403,672,2036,,,1075,12,2,1466,,403,16,323,,672,9,781
Arrowsmith Place Fig_3_5e page 79,unfinished (gen),300,953,953,-1,-1,0,,,NA,200,3,2261,,NA,200,505,,NA,200,1285
Ben Sassi Girard 20104 Moore-Greitzer Jet,unfinished (gen),300,1491,1491,-1,-1,0,,,NA,200,4,3064,,NA,200,748,,NA,200,1844
Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo,unfinished (gen),300,1936,1936,-1,-1,0,,,NA,200,5,3941,,NA,200,1236,,NA,200,2421
Bhatia Szego Ex_2_4 page 68,unfinished (gen),300,1910,1910,-1,-1,0,,,NA,200,6,4847,,NA,200,1236,,NA,200,3034
Collin Goriely page 60,unfinished (gen),300,715,715,-1,-1,0,,,NA,200,7,5787,,NA,200,1485,,NA,200,3666
Dai Gan Xia Zhan JSC14 Ex. 2,unfinished (gen),300,616,616,-1,-1,0,,,NA,200,8,6775,,NA,200,1760,,NA,200,4313
Dai Gan Xia Zhan JSC14 Ex. 5,unfinished (gen),300,1491,1491,-1,-1,0,,,NA,200,9,7806,,NA,200,2346,,NA,200,4985
Darboux Christoffel Int Goriely page 58,unfinished (gen),300,2023,2023,-1,-1,0,,,NA,200,10,8846,,NA,200,2346,,NA,200,5673
Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1,unfinished (gen),300,1733,1733,-1,-1,0,,,NA,200,11,9894,,NA,200,2664,,NA,200,6368
Dumortier Llibre Artes Ex. 10_11,proved,300,2382,0,334,2048,3687,,,2382,29,12,10969,,334,12,2998,,2048,40,7097
Dumortier Llibre Artes Ex. 10_11b,proved,300,1230,0,425,805,1901,,,1230,17,13,12072,,425,21,3350,,805,18,7830
Dumortier Llibre Artes Ex. 10_15_i,proved,300,2989,0,1649,1340,3389,,,2989,35,14,13217,,1649,38,3710,,1340,28,8582
Dumortier Llibre Artes Ex. 10_15_ii,proved,300,45415,0,43374,2041,4467,,,45415,45,15,14418,,43374,45,4082,,2041,39,10128
Dumortier Llibre Artes Ex. 10_9,proved,300,1204,0,452,752,1901,,,1204,16,16,15622,,452,22,4888,,752,14,10128
Dumortier Llibre Artes Ex. 1_11a,proved,300,1606,0,418,1188,3883,,,1606,20,17,16852,,418,19,4888,,1188,26,10916
Dumortier Llibre Artes Ex. 1_9a,proved,300,3600,0,2535,1065,3298,,,3600,39,18,18248,,2535,40,5304,,1065,23,11721
Dumortier Llibre Artes Ex. 5_2,unfinished (gen),300,674,674,-1,-1,0,,,NA,200,19,19662,,NA,200,6140,,NA,200,12579
Dumortier Llibre Artes Ex. 5_2_ii,proved,300,1659,0,360,1299,3950,,,1659,22,20,21268,,360,14,6140,,1299,27,13467
Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,1590,1590,-1,-1,0,,,NA,200,21,22898,,NA,200,6565,,NA,200,14403
Forsman Phd Ex 6_1 page 99,proved,300,1630,0,244,1386,4679,,,1630,21,22,24557,,244,5,7017,,1386,30,15357
Forsman Phd Ex 6_14 page 119,proved,300,906,0,177,729,1871,,,906,6,23,26332,,177,2,7485,,729,12,16422
Hamiltonian System 1,unfinished (gen),300,446,446,-1,-1,0,,,NA,200,24,28432,,NA,200,7956,,NA,200,17580
Hybrid Controller Mode 1,unfinished (gen),300,30266,30266,-1,-1,0,,,NA,200,25,30563,,NA,200,8436,,NA,200,18750
Hybrid Controller Mode 2,proved,300,3363,0,1787,1576,5519,,,3363,38,26,32790,,1787,39,8944,,1576,32,19938
Invariant Clusters Example 6,unfinished (gen),300,930,930,-1,-1,0,,,NA,200,27,35060,,NA,200,9460,,NA,200,21237
Invariant Clusters Example 7,unfinished (gen),300,1145,1145,-1,-1,0,,,NA,200,28,37352,,NA,200,10044,,NA,200,22577
Locally stable nonlinear system,unfinished (gen),300,1981,1981,-1,-1,0,,,NA,200,29,39734,,NA,200,10761,,NA,200,23941
MIT astronautics Lyapunov,proved,300,1396,0,508,888,2082,,,1396,18,30,42153,,508,26,11583,,888,20,25327
Man Maccallum Goriely Page 57,proved,300,940,0,293,647,1901,,,940,7,31,44640,,293,9,12422,,647,8,26773
Nonlinear Circuit Example 3,unfinished (gen),300,722,722,-1,-1,0,,,NA,200,32,47149,,NA,200,13349,,NA,200,28349
Nonlinear Circuit Example 4,unfinished (gen),300,1064,1064,-1,-1,0,,,NA,200,33,49669,,NA,200,14412,,NA,200,30014
Nonlinear Circuit RLC Circuit Oscillator,unfinished (gen),300,830,830,-1,-1,0,,,NA,200,34,52281,,NA,200,15558,,NA,200,31695
Prajna PhD Thesis 2-4-1 Page 31,proved,300,743,0,249,494,766,,,743,2,35,55270,,249,7,16927,,494,2,33562
Stable Limit Cycle 2,unfinished (gen),300,1006,1006,-1,-1,0,,,NA,200,36,58321,,NA,200,18305,,NA,200,35439
Strogatz Example 6_3_2,proved,300,2131,0,1627,504,1567,,,2131,25,37,61380,,1627,37,19932,,504,3,37440
Strogatz Example 6_8_3,proved,300,795,0,182,613,1871,,,795,3,38,64743,,182,3,21581,,613,6,39468
Strogatz Exercise 6_1_5,proved,300,2612,0,584,2028,6486,,,2612,34,39,68343,,584,28,23368,,2028,38,41509
Strogatz Exercise 6_1_9 Dipole,proved,300,723,0,146,577,1871,,,723,1,40,74376,,146,1,25903,,577,5,43557
Strogatz Exercise 6_6_1 Reversible System,proved,300,1040,0,352,688,1903,,,1040,10,41,80612,,352,13,30262,,688,10,45661
Strogatz Exercise 6_6_2 Limit Cycle,proved,300,3059,0,1378,1681,2962,,,3059,37,42,96213,,1378,36,35137,,1681,34,47995
Strogatz Exercise 7_3_5,unfinished (gen),300,4474,4474,-1,-1,0,,,NA,200,43,122870,,NA,200,47309,,NA,200,51424
Unstable Unit Circle 2,unfinished (gen),300,2188,2188,-1,-1,0,,,NA,200,44,152325,,NA,200,73317,,NA,200,54871
Wien bridge oscillator,unfinished (gen),300,1992,1992,-1,-1,0,,,NA,200,45,197740,,NA,200,116691,,NA,200,61485
Wiggins Example 17_1_2,proved,300,988,0,293,695,1881,,,988,8,46,326480,,293,9,237962,,695,11,78308
Wiggins Example 18_7_3_n,proved,300,2509,0,1063,1446,4599,,,2509,32,47,464575,,1063,33,360088,,1446,31,104484
ZYLZCL Example C1,unfinished (gen),300,4915,4915,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
ZYLZCL Example C3,proved,300,1145,0,372,773,2200,,,1145,14,47,464575,,372,15,360088,,773,15,104484
ZYLZCL Example C4,proved,300,1103,0,471,632,1900,,,1103,13,47,464575,,471,24,360088,,632,7,104484
ZYLZCL Example C6,unfinished (gen),300,4267,4267,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
ZYLZCL Example C7,proved,300,1201,0,468,733,2155,,,1201,15,47,464575,,468,23,360088,,733,13,104484
ZYLZCL Example C8,proved,300,6033,0,4875,1158,4044,,,6033,40,47,464575,,4875,42,360088,,1158,24,104484
3D Lotka Volterra (I),proved,300,2419,0,418,2001,5729,,,2419,30,47,464575,,418,19,360088,,2001,37,104484
3D Lotka Volterra (II),proved,300,2520,0,416,2104,5819,,,2520,33,47,464575,,416,18,360088,,2104,41,104484
3D Lotka Volterra (III),proved,300,2270,0,403,1867,5759,,,2270,27,47,464575,,403,16,360088,,1867,35,104484
Alongi Nelson Ex_4_1_9 page 143,proved,300,1414,0,244,1170,2034,,,1414,19,47,464575,,244,5,360088,,1170,25,104484
Constraint-based Example 8 (Phytoplankton Growth),unfinished (gen),300,926,926,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Invariant 3-dim sphere,proved,300,15601,0,12172,3429,10204,,,15601,42,47,464575,,12172,43,360088,,3429,43,104484
Invariant Clusters Example 4,unfinished (gen),300,782,782,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Invariant Clusters Example 5,unfinished (gen),300,787,787,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Looping Particle,unfinished (gen),300,1375,1375,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Shimizu Morioka System,proved,300,2227,0,1369,858,1516,,,2227,26,47,464575,,1369,35,360088,,858,19,104484
ZYLZCL Example C2,unfinished (gen),300,1647,1647,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Coupled Spring-Mass System (I),unfinished (gen),300,1607,1607,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Coupled Spring-Mass System (II),unfinished (gen),300,121876,121876,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Damped Mathieu System,unfinished (gen),300,2745,2745,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Flight Maneuvers (I),unfinished (gen),300,2621,2621,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Space Craft: Collision Avoidance,unfinished (gen),300,120445,120445,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
ZYLZCL Example C9,unfinished (gen),300,121525,121525,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Collision Avoidance Maneuver (I),unfinished (gen),300,2398,2398,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Collision Avoidance Maneuver (II),unfinished (gen),300,2958,2958,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Collision Avoidance Maneuver (III),unfinished (gen),300,2625,2625,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Laub-Loomis,unfinished (gen),300,121154,121154,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Planar 2-body problem,unfinished (gen),300,46550,46550,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
ZYLZCL Example C10,unfinished (gen),300,125062,125062,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Arrowsmith Place Fig_3_5e page 79 and Dumortier Llibre Artes Ex. 10_9,unfinished (gen),300,4195,4195,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Ben Sassi Girard Sankaranarayanan 2014 Fitzhugh-Nagumo and Strogatz Example 6_8_3,unfinished (gen),300,6029,6029,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Fitzhugh Nagumo Ben Sassi Girard 2,unfinished (gen),300,4625,4625,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Dai Gan Xia Zhan JSC14 Ex. 2 and Strogatz Exercise 6_6_1 Reversible System,unfinished (gen),300,3288,3288,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Dumortier Llibre Artes Ex. 1_11a and ZYLZCL Example C4,proved,300,3051,0,717,2334,8863,,,3051,36,47,464575,,717,29,360088,,2334,42,104484
Product of Forsman Phd Ex 6_1 page 99 and ZYLZCL Example C7,proved,300,29455,0,26008,3447,10666,,,29455,44,47,464575,,26008,44,360088,,3447,44,104484
Product of Hamiltonian System 1 and Nonlinear Circuit Example 4,unfinished (gen),300,2824,2824,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Man Maccallum Goriely Page 57 and ZYLZCL Example C1,unfinished (gen),300,19687,19687,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Arrowsmith Place Fig_3_5e page 79 and 3D Lotka Volterra (I),unfinished (gen),300,3683,3683,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Darboux Christoffel Int Goriely page 58 and Invariant Clusters Example 5,unfinished (gen),300,4464,4464,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Djaballah Chapoutot Kieffer Bouissou 2015 Ex. 1 and Invariant Clusters Example 4,unfinished (gen),300,6891,6891,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Forsman Phd Ex 6_14 page 119 and ZYLZCL Example C2,unfinished (gen),300,6059,6059,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Locally stable nonlinear system and Invariant 3-dim sphere,unfinished (gen),300,26064,26064,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Product of Invariant 3-dim sphere and Invariant Clusters Example 4,unfinished (gen),300,18917,18917,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Valmorbida and Anderson Example 3,proved,300,1048,0,275,773,2041,,,1048,11,47,464575,,275,8,360088,,773,15,104484
Prajna PhD Thesis 2-4-1 Page 31,unfinished (gen),300,809,809,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Ferragut Giacomini 2010: Example 1,unfinished (gen),300,20002,20002,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Ferragut Giacomini 2010: Example 1 (Variant),unfinished (gen),300,37443,37443,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Ferragut Giacomini 2010: Example 2,unfinished (gen),300,1195,1195,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Ferragut Giacomini 2010: Example 2 (Variant),unfinished (gen),300,1284,1284,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Ferragut Giacomini 2010: Example 3,unfinished (gen),300,1723,1723,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Ferragut Giacomini 2010: Example 4,unfinished (gen),300,2921,2921,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Ferragut Giacomini 2010: Example 5,proved,300,2487,0,822,1665,3844,,,2487,31,47,464575,,822,30,360088,,1665,33,104484
Ferragut Giacomini 2010: Example 5 (Variant 1),unfinished (gen),300,1183,1183,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Ferragut Giacomini 2010: Example 5 (Variant 2),unfinished (gen),300,1736,1736,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C1,unfinished (gen),300,120554,120554,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C1 (Nonparametric),unfinished (gen),300,1985,1985,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C2,unfinished (gen),300,120394,120394,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C2 (Nonparametric),unfinished (gen),300,4932,4932,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Djaballah Chapoutot Kieffer Bouissou 2017: Example 3,proved,300,1031,0,243,788,1926,,,1031,9,47,464575,,243,4,360088,,788,17,104484
Djaballah Chapoutot Kieffer Bouissou 2017: Example 5,unfinished (gen),300,4462,4462,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Papachristodoulou Prajna 2002: Example 2 (Chemical Oscillator),unfinished (gen),300,22016,22016,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C3,unfinished (gen),300,120996,120996,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C3 (Nonparametric),unfinished (gen),300,18480,18480,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C4,unfinished (gen),300,16996,16996,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C4 (Nonparametric),unfinished (gen),300,2125,2125,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.2,proved,300,803,0,516,287,818,,,803,4,47,464575,,516,27,360088,,287,1,104484
Gorbuzov Pranevich 2012: Example 1.4,unfinished (gen),300,745,745,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.5 Variant 1,unfinished (gen),300,613,613,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.5 Variant 2,unfinished (gen),300,2253,2253,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.5 Variant 3,unfinished (gen),300,695,695,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Djaballah Chapoutot Kieffer Bouissou 2017: Example 7,unfinished (gen),300,8123,8123,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Llibre Zhang 2002: Lorenz System (Parametric),unfinished (gen),300,562,562,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Llibre Zhang 2002: Lorenz System (p. 1623 b=2s Variant s=1 r=1),unfinished (gen),300,1298,1298,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3),unfinished (gen),300,1084,1084,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Llibre Zhang 2002: Lorenz System (p. 1623 b=0 s=1/3 Variant r=1),unfinished (gen),300,3683,3683,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0),unfinished (gen),300,4241,4241,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 r=0 Variant s=1),unfinished (gen),300,1946,1946,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Sogokon & Ghorbal & Tan & Platzer 2018 Example 1,unfinished (gen),300,13522,13522,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Llibre Zhang 2002: Lorenz System (p. 1623 b=4 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Llibre Zhang 2002: Lorenz System (p. 1623 b=1 s=1 Variant r=2),timeout,300,-1,-1,-1,-1,-1,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.1,unfinished (gen),300,1035,1035,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.3 Variant 1,unfinished (gen),300,1062,1062,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.3 Variant 2,unfinished (gen),300,1110,1110,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C5,unfinished (gen),300,120501,120501,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C5 (Nonparametric),unfinished (gen),300,12505,12505,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C6,unfinished (gen),300,121199,121199,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C6 (Nonparametric),unfinished (gen),300,120756,120756,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Papachristodoulou Prajna 2002: Example 3 (Whirling Pendulum),unfinished (gen),300,5902,5902,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Rodriguez-Carbonell & Tiwari 2005 Example 1,proved,300,26657,0,480,26176,33090,,,26657,43,47,464575,,480,25,360088,,26176,47,104484
Rodriguez-Carbonell & Tiwari 2005 Train System (dec component),proved,300,2292,0,927,1364,3825,,,2292,28,47,464575,,927,32,360088,,1364,29,104484
Ghorbal & Platzer 2014 Aircaft Dynamics Subsystem,timeout,300,-1,-1,-1,-1,-1,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Lunar lander descent guidance (slow descent low thrust),unfinished (gen),300,1141,1141,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Lunar lander descent guidance (slow descent high thrust),unfinished (gen),300,3428,3428,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.13,unfinished (gen),300,1334,1334,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.13 Reversed,unfinished (gen),300,1057,1057,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C7,unfinished (gen),300,125079,125079,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Yang Wu Lin 2020: Benchmark C7 (Nonparametric),unfinished (gen),300,121406,121406,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.6,proved,300,1775,0,839,936,1350,,,1775,23,47,464575,,839,31,360088,,936,21,104484
Djaballah Chapoutot Kieffer Bouissou 2017: Example 8,unfinished (gen),300,121190,121190,-1,-1,0,,,NA,200,47,464575,,NA,200,360088,,NA,200,104484
Gorbuzov Pranevich 2012: Example 1.6 Reversed,proved,300,2100,0,1146,954,2528,,,2100,24,47,464575,,1146,34,360088,,954,22,104484
ATC: 2 Aircraft Tangential Roundabout Maneuver,proved,300,6236,0,4359,1877,7269,,,6236,41,47,464575,,4359,41,360088,,1877,36,104484
ATC: 3 Aircraft Tangential Roundabout Maneuver,proved,300,128740,0,122126,6614,33439,,,128740,46,47,464575,,122126,47,360088,,6614,45,104484
ATC: 4 Aircraft Tangential Roundabout Maneuver,proved,300,138095,0,121271,16823,95125,,,138095,47,47,464575,,121271,46,360088,,16823,46,104484
